Cavity Model for a Patch Antenna Embedded with a Hybrid Ground Plane

An analytical method to characterise the farfield radiation pattern of a patch antenna embedded with a hybrid ground plane is presented using the Cavity Model. The hybrid ground plane is a two-layered structure with a Perfect Magnetic Conductor (PMC) stacked on top of a Perfect Electric Conductor (PEC) separated by a small distance. The model predicts an increase in the antenna's directivity, which is validated through a full-wave simulation model by realising the PMC surface through an Artificial Magnetic Conductor (AMC) which is embedded into the patch antenna's substrate.

==> data/amc_phase_equiv_model.txt <==
0.001	179.9904002
0.002	179.9808005
0.003	179.9712007
0.004	179.9616009
0.005	179.9520011
0.006	179.9424013
0.007	179.9328015
0.008	179.9232017
0.009	179.9136019
0.01	179.9040021
0.011	179.8944023
0.012	179.8848025
0.013	179.8752026
0.014	179.8656028
0.015	179.8560029
0.016	179.846403
0.017	179.8368031
0.018	179.8272032
0.019	179.8176033
0.02	179.8080033
0.021	179.7984034
0.022	179.7888034
0.023	179.7792034
0.024	179.7696034
0.025	179.7600033
0.026	179.7504033
0.027	179.7408032
0.028	179.7312031
0.029	179.7216029
0.03	179.7120028
0.031	179.7024026
0.032	179.6928023
0.033	179.6832021
0.034	179.6736018
0.035	179.6640015
0.036	179.6544012
0.037	179.6448008
0.038	179.6352004
0.039	179.6256
0.04	179.6159995
0.041	179.606399
0.042	179.5967984
0.043	179.5871978
0.044	179.5775972
0.045	179.5679966
0.046	179.5583959
0.047	179.5487951
0.048	179.5391943
0.049	179.5295935
0.05	179.5199926
0.051	179.5103917
0.052	179.5007908
0.053	179.4911897
0.054	179.4815887
0.055	179.4719876
0.056	179.4623864
0.057	179.4527852
0.058	179.443184
0.059	179.4335827
0.06	179.4239813
0.061	179.4143799
0.062	179.4047784
0.063	179.3951769
0.064	179.3855753
0.065	179.3759737
0.066	179.366372
0.067	179.3567702
0.068	179.3471684
0.069	179.3375665
0.07	179.3279646
0.071	179.3183626
0.072	179.3087605
0.073	179.2991584
0.074	179.2895562
0.075	179.2799539
0.076	179.2703516
0.077	179.2607492
0.078	179.2511467
0.079	179.2415442
0.08	179.2319416
0.081	179.2223389
0.082	179.2127361
0.083	179.2031333
0.084	179.1935304
0.085	179.1839274
0.086	179.1743243
0.087	179.1647212
0.088	179.155118
0.089	179.1455147
0.09	179.1359113
0.091	179.1263079
0.092	179.1167044
0.093	179.1071007
0.094	179.097497
0.095	179.0878932
0.096	179.0782894
0.097	179.0686854
0.098	179.0590814
0.099	179.0494772
0.1	179.039873
0.101	179.0302687
0.102	179.0206643
0.103	179.0110598
0.104	179.0014552
0.105	178.9918505
0.106	178.9822458
0.107	178.9726409
0.108	178.9630359
0.109	178.9534309
0.11	178.9438257
0.111	178.9342204
0.112	178.9246151
0.113	178.9150096
0.114	178.905404
0.115	178.8957984
0.116	178.8861926
0.117	178.8765867
0.118	178.8669807
0.119	178.8573746
0.12	178.8477684
0.121	178.8381621
0.122	178.8285557
0.123	178.8189492
0.124	178.8093425
0.125	178.7997358
0.126	178.7901289
0.127	178.7805219
0.128	178.7709148
0.129	178.7613076
0.13	178.7517003
0.131	178.7420929
0.132	178.7324853
0.133	178.7228776
0.134	178.7132698
0.135	178.7036619
0.136	178.6940538
0.137	178.6844457
0.138	178.6748374
0.139	178.665229
0.14	178.6556204
0.141	178.6460117
0.142	178.6364029
0.143	178.626794
0.144	178.617185
0.145	178.6075758
0.146	178.5979664
0.147	178.588357
0.148	178.5787474
0.149	178.5691377
0.15	178.5595278
0.151	178.5499178
0.152	178.5403077
0.153	178.5306974
0.154	178.521087
0.155	178.5114765
0.156	178.5018658
0.157	178.4922549
0.158	178.482644
0.159	178.4730329
0.16	178.4634216
0.161	178.4538102
0.162	178.4441986
0.163	178.4345869
0.164	178.4249751
0.165	178.4153631
0.166	178.4057509
0.167	178.3961386
0.168	178.3865262
0.169	178.3769136
0.17	178.3673008
0.171	178.3576879
0.172	178.3480748
0.173	178.3384616
0.174	178.3288482
0.175	178.3192346
0.176	178.3096209
0.177	178.3000071
0.178	178.290393
0.179	178.2807788
0.18	178.2711645
0.181	178.26155
0.182	178.2519353
0.183	178.2423204
0.184	178.2327054
0.185	178.2230902
0.186	178.2134749
0.187	178.2038593
0.188	178.1942436
0.189	178.1846278
0.19	178.1750117
0.191	178.1653955
0.192	178.1557791
0.193	178.1461625
0.194	178.1365458
0.195	178.1269289
0.196	178.1173117
0.197	178.1076945
0.198	178.098077
0.199	178.0884593
0.2	178.0788415
0.201	178.0692235
0.202	178.0596053
0.203	178.0499869
0.204	178.0403683
0.205	178.0307496
0.206	178.0211306
0.207	178.0115115
0.208	178.0018922
0.209	177.9922726
0.21	177.9826529
0.211	177.973033
0.212	177.9634129
0.213	177.9537926
0.214	177.9441721
0.215	177.9345514
0.216	177.9249306
0.217	177.9153095
0.218	177.9056882
0.219	177.8960667
0.22	177.886445
0.221	177.8768231
0.222	177.867201
0.223	177.8575787
0.224	177.8479562
0.225	177.8383335
0.226	177.8287105
0.227	177.8190874
0.228	177.8094641
0.229	177.7998405
0.23	177.7902167
0.231	177.7805928
0.232	177.7709686
0.233	177.7613441
0.234	177.7517195
0.235	177.7420947
0.236	177.7324696
0.237	177.7228443
0.238	177.7132188
0.239	177.7035931
0.24	177.6939672
0.241	177.684341
0.242	177.6747146
0.243	177.665088
0.244	177.6554611
0.245	177.6458341
0.246	177.6362068
0.247	177.6265792
0.248	177.6169515
0.249	177.6073235
0.25	177.5976953
0.251	177.5880668
0.252	177.5784381
0.253	177.5688092
0.254	177.55918
0.255	177.5495506
0.256	177.539921
0.257	177.5302911
0.258	177.520661
0.259	177.5110306
0.26	177.5014
0.261	177.4917692
0.262	177.4821381
0.263	177.4725068
0.264	177.4628752
0.265	177.4532434
0.266	177.4436113
0.267	177.433979
0.268	177.4243464
0.269	177.4147136
0.27	177.4050805
0.271	177.3954472
0.272	177.3858136
0.273	177.3761797
0.274	177.3665457
0.275	177.3569113
0.276	177.3472767
0.277	177.3376418
0.278	177.3280067
0.279	177.3183713
0.28	177.3087356
0.281	177.2990997
0.282	177.2894635
0.283	177.2798271
0.284	177.2701903
0.285	177.2605533
0.286	177.2509161
0.287	177.2412786
0.288	177.2316408
0.289	177.2220027
0.29	177.2123644
0.291	177.2027257
0.292	177.1930868
0.293	177.1834477
0.294	177.1738082
0.295	177.1641685
0.296	177.1545285
0.297	177.1448882
0.298	177.1352476
0.299	177.1256068
0.3	177.1159657
0.301	177.1063242
0.302	177.0966825
0.303	177.0870405
0.304	177.0773983
0.305	177.0677557
0.306	177.0581128
0.307	177.0484697
0.308	177.0388262
0.309	177.0291825
0.31	177.0195385
0.311	177.0098942
0.312	177.0002495
0.313	176.9906046
0.314	176.9809594
0.315	176.9713139
0.316	176.9616681
0.317	176.952022
0.318	176.9423755
0.319	176.9327288
0.32	176.9230818
0.321	176.9134344
0.322	176.9037868
0.323	176.8941388
0.324	176.8844906
0.325	176.874842
0.326	176.8651931
0.327	176.8555439
0.328	176.8458944
0.329	176.8362446
0.33	176.8265944
0.331	176.816944
0.332	176.8072932
0.333	176.7976421
0.334	176.7879907
0.335	176.7783389
0.336	176.7686869
0.337	176.7590345
0.338	176.7493818
0.339	176.7397287
0.34	176.7300754
0.341	176.7204217
0.342	176.7107677
0.343	176.7011133
0.344	176.6914586
0.345	176.6818036
0.346	176.6721483
0.347	176.6624926
0.348	176.6528366
0.349	176.6431802
0.35	176.6335235
0.351	176.6238665
0.352	176.6142091
0.353	176.6045514
0.354	176.5948933
0.355	176.5852349
0.356	176.5755762
0.357	176.5659171
0.358	176.5562576
0.359	176.5465979
0.36	176.5369377
0.361	176.5272772
0.362	176.5176164
0.363	176.5079552
0.364	176.4982936
0.365	176.4886317
0.366	176.4789695
0.367	176.4693069
0.368	176.4596439
0.369	176.4499806
0.37	176.4403169
0.371	176.4306528
0.372	176.4209884
0.373	176.4113236
0.374	176.4016584
0.375	176.3919929
0.376	176.382327
0.377	176.3726608
0.378	176.3629942
0.379	176.3533272
0.38	176.3436598
0.381	176.3339921
0.382	176.3243239
0.383	176.3146554
0.384	176.3049866
0.385	176.2953173
0.386	176.2856477
0.387	176.2759777
0.388	176.2663073
0.389	176.2566365
0.39	176.2469654
0.391	176.2372938
0.392	176.2276219
0.393	176.2179496
0.394	176.2082769
0.395	176.1986038
0.396	176.1889303
0.397	176.1792564
0.398	176.1695821
0.399	176.1599075
0.4	176.1502324
0.401	176.1405569
0.402	176.1308811
0.403	176.1212048
0.404	176.1115281
0.405	176.1018511
0.406	176.0921736
0.407	176.0824957
0.408	176.0728175
0.409	176.0631388
0.41	176.0534597
0.411	176.0437802
0.412	176.0341003
0.413	176.0244199
0.414	176.0147392
0.415	176.0050581
0.416	175.9953765
0.417	175.9856945
0.418	175.9760121
0.419	175.9663293
0.42	175.956646
0.421	175.9469624
0.422	175.9372783
0.423	175.9275938
0.424	175.9179088
0.425	175.9082235
0.426	175.8985377
0.427	175.8888515
0.428	175.8791648
0.429	175.8694777
0.43	175.8597902
0.431	175.8501023
0.432	175.8404139
0.433	175.8307251
0.434	175.8210358
0.435	175.8113461
0.436	175.801656
0.437	175.7919654
0.438	175.7822744
0.439	175.7725829
0.44	175.762891
0.441	175.7531986
0.442	175.7435058
0.443	175.7338126
0.444	175.7241189
0.445	175.7144247
0.446	175.7047301
0.447	175.695035
0.448	175.6853395
0.449	175.6756435
0.45	175.6659471
0.451	175.6562502
0.452	175.6465528
0.453	175.636855
0.454	175.6271567
0.455	175.617458
0.456	175.6077588
0.457	175.5980591
0.458	175.5883589
0.459	175.5786583
0.46	175.5689572
0.461	175.5592557
0.462	175.5495536
0.463	175.5398511
0.464	175.5301481
0.465	175.5204447
0.466	175.5107407
0.467	175.5010363
0.468	175.4913314
0.469	175.481626
0.47	175.4719201
0.471	175.4622138
0.472	175.4525069
0.473	175.4427996
0.474	175.4330917
0.475	175.4233834
0.476	175.4136746
0.477	175.4039653
0.478	175.3942555
0.479	175.3845452
0.48	175.3748344
0.481	175.3651231
0.482	175.3554113
0.483	175.345699
0.484	175.3359862
0.485	175.3262729
0.486	175.3165591
0.487	175.3068448
0.488	175.29713
0.489	175.2874147
0.49	175.2776988
0.491	175.2679825
0.492	175.2582656
0.493	175.2485482
0.494	175.2388303
0.495	175.2291119
0.496	175.2193929
0.497	175.2096734
0.498	175.1999535
0.499	175.1902329
0.5	175.1805119
0.501	175.1707903
0.502	175.1610683
0.503	175.1513456
0.504	175.1416225
0.505	175.1318988
0.506	175.1221746
0.507	175.1124498
0.508	175.1027245
0.509	175.0929987
0.51	175.0832723
0.511	175.0735454
0.512	175.063818
0.513	175.05409
0.514	175.0443614
0.515	175.0346324
0.516	175.0249027
0.517	175.0151725
0.518	175.0054418
0.519	174.9957105
0.52	174.9859787
0.521	174.9762463
0.522	174.9665133
0.523	174.9567798
0.524	174.9470457
0.525	174.9373111
0.526	174.9275759
0.527	174.9178402
0.528	174.9081038
0.529	174.898367
0.53	174.8886295
0.531	174.8788915
0.532	174.8691529
0.533	174.8594137
0.534	174.849674
0.535	174.8399336
0.536	174.8301927
0.537	174.8204513
0.538	174.8107092
0.539	174.8009666
0.54	174.7912233
0.541	174.7814795
0.542	174.7717351
0.543	174.7619902
0.544	174.7522446
0.545	174.7424984
0.546	174.7327517
0.547	174.7230043
0.548	174.7132564
0.549	174.7035079
0.55	174.6937587
0.551	174.684009
0.552	174.6742586
0.553	174.6645077
0.554	174.6547562
0.555	174.645004
0.556	174.6352513
0.557	174.6254979
0.558	174.6157439
0.559	174.6059893
0.56	174.5962341
0.561	174.5864783
0.562	174.5767219
0.563	174.5669648
0.564	174.5572071
0.565	174.5474488
0.566	174.5376899
0.567	174.5279304
0.568	174.5181702
0.569	174.5084094
0.57	174.498648
0.571	174.4888859
0.572	174.4791233
0.573	174.4693599
0.574	174.459596
0.575	174.4498314
0.576	174.4400662
0.577	174.4303003
0.578	174.4205338
0.579	174.4107666
0.58	174.4009988
0.581	174.3912304
0.582	174.3814613
0.583	174.3716915
0.584	174.3619211
0.585	174.3521501
0.586	174.3423783
0.587	174.332606
0.588	174.322833
0.589	174.3130593
0.59	174.3032849
0.591	174.2935099
0.592	174.2837342
0.593	174.2739579
0.594	174.2641809
0.595	174.2544032
0.596	174.2446249
0.597	174.2348459
0.598	174.2250662
0.599	174.2152858
0.6	174.2055047
0.601	174.195723
0.602	174.1859406
0.603	174.1761575
0.604	174.1663737
0.605	174.1565893
0.606	174.1468041
0.607	174.1370183
0.608	174.1272317
0.609	174.1174445
0.61	174.1076566
0.611	174.097868
0.612	174.0880787
0.613	174.0782886
0.614	174.0684979
0.615	174.0587065
0.616	174.0489144
0.617	174.0391215
0.618	174.029328
0.619	174.0195338
0.62	174.0097388
0.621	173.9999431
0.622	173.9901467
0.623	173.9803496
0.624	173.9705518
0.625	173.9607532
0.626	173.950954
0.627	173.941154
0.628	173.9313532
0.629	173.9215518
0.63	173.9117496
0.631	173.9019467
0.632	173.8921431
0.633	173.8823387
0.634	173.8725336
0.635	173.8627277
0.636	173.8529211
0.637	173.8431138
0.638	173.8333057
0.639	173.8234969
0.64	173.8136873
0.641	173.803877
0.642	173.7940659
0.643	173.7842541
0.644	173.7744415
0.645	173.7646281
0.646	173.7548141
0.647	173.7449992
0.648	173.7351836
0.649	173.7253672
0.65	173.71555
0.651	173.7057321
0.652	173.6959134
0.653	173.686094
0.654	173.6762738
0.655	173.6664528
0.656	173.656631
0.657	173.6468084
0.658	173.6369851
0.659	173.627161
0.66	173.617336
0.661	173.6075104
0.662	173.5976839
0.663	173.5878566
0.664	173.5780285
0.665	173.5681997
0.666	173.55837
0.667	173.5485396
0.668	173.5387083
0.669	173.5288763
0.67	173.5190434
0.671	173.5092098
0.672	173.4993753
0.673	173.48954
0.674	173.4797039
0.675	173.469867
0.676	173.4600293
0.677	173.4501908
0.678	173.4403514
0.679	173.4305113
0.68	173.4206703
0.681	173.4108285
0.682	173.4009858
0.683	173.3911423
0.684	173.381298
0.685	173.3714529
0.686	173.3616069
0.687	173.3517601
0.688	173.3419125
0.689	173.332064
0.69	173.3222146
0.691	173.3123645
0.692	173.3025135
0.693	173.2926616
0.694	173.2828089
0.695	173.2729553
0.696	173.2631009
0.697	173.2532456
0.698	173.2433894
0.699	173.2335324
0.7	173.2236746
0.701	173.2138158
0.702	173.2039562
0.703	173.1940958
0.704	173.1842344
0.705	173.1743722
0.706	173.1645091
0.707	173.1546452
0.708	173.1447803
0.709	173.1349146
0.71	173.125048
0.711	173.1151805
0.712	173.1053121
0.713	173.0954428
0.714	173.0855727
0.715	173.0757016
0.716	173.0658297
0.717	173.0559568
0.718	173.0460831
0.719	173.0362084
0.72	173.0263329
0.721	173.0164564
0.722	173.006579
0.723	172.9967007
0.724	172.9868215
0.725	172.9769414
0.726	172.9670604
0.727	172.9571784
0.728	172.9472956
0.729	172.9374118
0.73	172.9275271
0.731	172.9176414
0.732	172.9077548
0.733	172.8978673
0.734	172.8879789
0.735	172.8780895
0.736	172.8681991
0.737	172.8583079
0.738	172.8484157
0.739	172.8385225
0.74	172.8286284
0.741	172.8187333
0.742	172.8088373
0.743	172.7989404
0.744	172.7890424
0.745	172.7791436
0.746	172.7692437
0.747	172.7593429
0.748	172.7494411
0.749	172.7395384
0.75	172.7296347
0.751	172.71973
0.752	172.7098243
0.753	172.6999177
0.754	172.6900101
0.755	172.6801015
0.756	172.6701919
0.757	172.6602813
0.758	172.6503698
0.759	172.6404572
0.76	172.6305437
0.761	172.6206291
0.762	172.6107136
0.763	172.600797
0.764	172.5908795
0.765	172.5809609
0.766	172.5710414
0.767	172.5611208
0.768	172.5511992
0.769	172.5412766
0.77	172.531353
0.771	172.5214284
0.772	172.5115027
0.773	172.501576
0.774	172.4916483
0.775	172.4817196
0.776	172.4717898
0.777	172.461859
0.778	172.4519271
0.779	172.4419943
0.78	172.4320603
0.781	172.4221254
0.782	172.4121893
0.783	172.4022523
0.784	172.3923142
0.785	172.382375
0.786	172.3724348
0.787	172.3624935
0.788	172.3525511
0.789	172.3426077
0.79	172.3326632
0.791	172.3227177
0.792	172.3127711
0.793	172.3028234
0.794	172.2928746
0.795	172.2829248
0.796	172.2729738
0.797	172.2630218
0.798	172.2530687
0.799	172.2431145
0.8	172.2331593
0.801	172.2232029
0.802	172.2132454
0.803	172.2032868
0.804	172.1933272
0.805	172.1833664
0.806	172.1734045
0.807	172.1634415
0.808	172.1534774
0.809	172.1435122
0.81	172.1335458
0.811	172.1235784
0.812	172.1136098
0.813	172.1036401
0.814	172.0936692
0.815	172.0836972
0.816	172.0737241
0.817	172.0637499
0.818	172.0537745
0.819	172.043798
0.82	172.0338203
0.821	172.0238415
0.822	172.0138616
0.823	172.0038805
0.824	171.9938982
0.825	171.9839148
0.826	171.9739302
0.827	171.9639444
0.828	171.9539575
0.829	171.9439694
0.83	171.9339802
0.831	171.9239897
0.832	171.9139981
0.833	171.9040053
0.834	171.8940114
0.835	171.8840162
0.836	171.8740199
0.837	171.8640223
0.838	171.8540236
0.839	171.8440237
0.84	171.8340226
0.841	171.8240202
0.842	171.8140167
0.843	171.804012
0.844	171.794006
0.845	171.7839988
0.846	171.7739905
0.847	171.7639809
0.848	171.75397
0.849	171.743958
0.85	171.7339447
0.851	171.7239302
0.852	171.7139145
0.853	171.7038975
0.854	171.6938793
0.855	171.6838598
0.856	171.6738391
0.857	171.6638172
0.858	171.653794
0.859	171.6437695
0.86	171.6337438
0.861	171.6237168
0.862	171.6136886
0.863	171.6036591
0.864	171.5936283
0.865	171.5835963
0.866	171.573563
0.867	171.5635284
0.868	171.5534925
0.869	171.5434553
0.87	171.5334169
0.871	171.5233772
0.872	171.5133361
0.873	171.5032938
0.874	171.4932502
0.875	171.4832052
0.876	171.473159
0.877	171.4631115
0.878	171.4530626
0.879	171.4430124
0.88	171.4329609
0.881	171.4229081
0.882	171.412854
0.883	171.4027985
0.884	171.3927417
0.885	171.3826836
0.886	171.3726242
0.887	171.3625634
0.888	171.3525012
0.889	171.3424377
0.89	171.3323729
0.891	171.3223067
0.892	171.3122391
0.893	171.3021702
0.894	171.2921
0.895	171.2820283
0.896	171.2719553
0.897	171.2618809
0.898	171.2518052
0.899	171.2417281
0.9	171.2316496
0.901	171.2215697
0.902	171.2114884
0.903	171.2014057
0.904	171.1913216
0.905	171.1812362
0.906	171.1711493
0.907	171.161061
0.908	171.1509713
0.909	171.1408802
0.91	171.1307877
0.911	171.1206938
0.912	171.1105984
0.913	171.1005017
0.914	171.0904035
0.915	171.0803038
0.916	171.0702027
0.917	171.0601002
0.918	171.0499963
0.919	171.0398909
0.92	171.029784
0.921	171.0196757
0.922	171.009566
0.923	170.9994548
0.924	170.9893421
0.925	170.9792279
0.926	170.9691123
0.927	170.9589952
0.928	170.9488767
0.929	170.9387566
0.93	170.9286351
0.931	170.9185121
0.932	170.9083876
0.933	170.8982616
0.934	170.8881341
0.935	170.8780051
0.936	170.8678745
0.937	170.8577425
0.938	170.847609
0.939	170.8374739
0.94	170.8273374
0.941	170.8171993
0.942	170.8070597
0.943	170.7969185
0.944	170.7867758
0.945	170.7766316
0.946	170.7664859
0.947	170.7563385
0.948	170.7461897
0.949	170.7360393
0.95	170.7258873
0.951	170.7157338
0.952	170.7055787
0.953	170.695422
0.954	170.6852638
0.955	170.675104
0.956	170.6649426
0.957	170.6547796
0.958	170.6446151
0.959	170.6344489
0.96	170.6242812
0.961	170.6141118
0.962	170.6039409
0.963	170.5937683
0.964	170.5835942
0.965	170.5734184
0.966	170.563241
0.967	170.553062
0.968	170.5428813
0.969	170.5326991
0.97	170.5225152
0.971	170.5123296
0.972	170.5021424
0.973	170.4919536
0.974	170.4817631
0.975	170.471571
0.976	170.4613772
0.977	170.4511818
0.978	170.4409846
0.979	170.4307858
0.98	170.4205854
0.981	170.4103833
0.982	170.4001794
0.983	170.3899739
0.984	170.3797667
0.985	170.3695578
0.986	170.3593473
0.987	170.349135
0.988	170.338921
0.989	170.3287053
0.99	170.3184878
0.991	170.3082687
0.992	170.2980478
0.993	170.2878252
0.994	170.2776009
0.995	170.2673749
0.996	170.2571471
0.997	170.2469175
0.998	170.2366862
0.999	170.2264532
1	170.2162184
1.001	170.2059818
1.002	170.1957435
1.003	170.1855034
1.004	170.1752615
1.005	170.1650179
1.006	170.1547725
1.007	170.1445252
1.008	170.1342762
1.009	170.1240254
1.01	170.1137728
1.011	170.1035184
1.012	170.0932622
1.013	170.0830041
1.014	170.0727443
1.015	170.0624826
1.016	170.0522191
1.017	170.0419538
1.018	170.0316866
1.019	170.0214176
1.02	170.0111467
1.021	170.000874
1.022	169.9905995
1.023	169.9803231
1.024	169.9700448
1.025	169.9597646
1.026	169.9494826
1.027	169.9391987
1.028	169.9289129
1.029	169.9186252
1.03	169.9083357
1.031	169.8980442
1.032	169.8877509
1.033	169.8774556
1.034	169.8671584
1.035	169.8568594
1.036	169.8465583
1.037	169.8362554
1.038	169.8259506
1.039	169.8156438
1.04	169.805335
1.041	169.7950244
1.042	169.7847117
1.043	169.7743972
1.044	169.7640806
1.045	169.7537621
1.046	169.7434417
1.047	169.7331192
1.048	169.7227948
1.049	169.7124684
1.05	169.7021401
1.051	169.6918097
1.052	169.6814773
1.053	169.6711429
1.054	169.6608066
1.055	169.6504682
1.056	169.6401278
1.057	169.6297853
1.058	169.6194409
1.059	169.6090944
1.06	169.5987459
1.061	169.5883953
1.062	169.5780427
1.063	169.567688
1.064	169.5573313
1.065	169.5469725
1.066	169.5366116
1.067	169.5262487
1.068	169.5158837
1.069	169.5055166
1.07	169.4951474
1.071	169.4847761
1.072	169.4744027
1.073	169.4640273
1.074	169.4536497
1.075	169.44327
1.076	169.4328881
1.077	169.4225042
1.078	169.4121181
1.079	169.4017299
1.08	169.3913395
1.081	169.380947
1.082	169.3705523
1.083	169.3601555
1.084	169.3497565
1.085	169.3393554
1.086	169.328952
1.087	169.3185465
1.088	169.3081388
1.089	169.2977289
1.09	169.2873168
1.091	169.2769026
1.092	169.2664861
1.093	169.2560674
1.094	169.2456464
1.095	169.2352233
1.096	169.2247979
1.097	169.2143703
1.098	169.2039404
1.099	169.1935083
1.1	169.1830739
1.101	169.1726373
1.102	169.1621984
1.103	169.1517573
1.104	169.1413138
1.105	169.1308681
1.106	169.1204201
1.107	169.1099698
1.108	169.0995172
1.109	169.0890623
1.11	169.0786051
1.111	169.0681455
1.112	169.0576837
1.113	169.0472195
1.114	169.036753
1.115	169.0262841
1.116	169.0158129
1.117	169.0053393
1.118	168.9948634
1.119	168.9843851
1.12	168.9739044
1.121	168.9634214
1.122	168.952936
1.123	168.9424482
1.124	168.931958
1.125	168.9214653
1.126	168.9109703
1.127	168.9004729
1.128	168.889973
1.129	168.8794708
1.13	168.868966
1.131	168.8584589
1.132	168.8479493
1.133	168.8374372
1.134	168.8269227
1.135	168.8164057
1.136	168.8058863
1.137	168.7953643
1.138	168.7848399
1.139	168.774313
1.14	168.7637836
1.141	168.7532517
1.142	168.7427173
1.143	168.7321804
1.144	168.7216409
1.145	168.7110989
1.146	168.7005544
1.147	168.6900073
1.148	168.6794577
1.149	168.6689055
1.15	168.6583508
1.151	168.6477935
1.152	168.6372336
1.153	168.6266711
1.154	168.6161061
1.155	168.6055384
1.156	168.5949682
1.157	168.5843953
1.158	168.5738198
1.159	168.5632417
1.16	168.5526609
1.161	168.5420776
1.162	168.5314915
1.163	168.5209028
1.164	168.5103115
1.165	168.4997175
1.166	168.4891208
1.167	168.4785215
1.168	168.4679194
1.169	168.4573147
1.17	168.4467072
1.171	168.4360971
1.172	168.4254842
1.173	168.4148686
1.174	168.4042503
1.175	168.3936293
1.176	168.3830055
1.177	168.3723789
1.178	168.3617496
1.179	168.3511175
1.18	168.3404827
1.181	168.329845
1.182	168.3192046
1.183	168.3085614
1.184	168.2979154
1.185	168.2872665
1.186	168.2766149
1.187	168.2659604
1.188	168.2553031
1.189	168.2446429
1.19	168.2339799
1.191	168.2233141
1.192	168.2126453
1.193	168.2019737
1.194	168.1912993
1.195	168.1806219
1.196	168.1699416
1.197	168.1592585
1.198	168.1485724
1.199	168.1378834
1.2	168.1271915
1.201	168.1164966
1.202	168.1057988
1.203	168.0950981
1.204	168.0843944
1.205	168.0736877
1.206	168.0629781
1.207	168.0522655
1.208	168.0415498
1.209	168.0308312
1.21	168.0201096
1.211	168.009385
1.212	167.9986573
1.213	167.9879266
1.214	167.9771929
1.215	167.9664561
1.216	167.9557163
1.217	167.9449734
1.218	167.9342274
1.219	167.9234784
1.22	167.9127263
1.221	167.901971
1.222	167.8912127
1.223	167.8804512
1.224	167.8696866
1.225	167.8589189
1.226	167.8481481
1.227	167.8373741
1.228	167.8265969
1.229	167.8158166
1.23	167.8050331
1.231	167.7942464
1.232	167.7834566
1.233	167.7726635
1.234	167.7618672
1.235	167.7510677
1.236	167.740265
1.237	167.729459
1.238	167.7186498
1.239	167.7078374
1.24	167.6970216
1.241	167.6862026
1.242	167.6753804
1.243	167.6645548
1.244	167.6537259
1.245	167.6428937
1.246	167.6320583
1.247	167.6212194
1.248	167.6103773
1.249	167.5995318
1.25	167.5886829
1.251	167.5778307
1.252	167.5669751
1.253	167.5561161
1.254	167.5452538
1.255	167.534388
1.256	167.5235188
1.257	167.5126462
1.258	167.5017702
1.259	167.4908907
1.26	167.4800078
1.261	167.4691214
1.262	167.4582315
1.263	167.4473382
1.264	167.4364414
1.265	167.4255411
1.266	167.4146372
1.267	167.4037299
1.268	167.392819
1.269	167.3819046
1.27	167.3709867
1.271	167.3600652
1.272	167.3491401
1.273	167.3382114
1.274	167.3272792
1.275	167.3163433
1.276	167.3054039
1.277	167.2944608
1.278	167.2835141
1.279	167.2725638
1.28	167.2616098
1.281	167.2506522
1.282	167.2396908
1.283	167.2287258
1.284	167.2177572
1.285	167.2067848
1.286	167.1958087
1.287	167.1848289
1.288	167.1738453
1.289	167.162858
1.29	167.1518669
1.291	167.1408721
1.292	167.1298735
1.293	167.1188711
1.294	167.107865
1.295	167.096855
1.296	167.0858412
1.297	167.0748235
1.298	167.0638021
1.299	167.0527767
1.3	167.0417475
1.301	167.0307145
1.302	167.0196775
1.303	167.0086366
1.304	166.9975919
1.305	166.9865432
1.306	166.9754906
1.307	166.964434
1.308	166.9533735
1.309	166.942309
1.31	166.9312406
1.311	166.9201682
1.312	166.9090917
1.313	166.8980113
1.314	166.8869268
1.315	166.8758383
1.316	166.8647457
1.317	166.8536491
1.318	166.8425484
1.319	166.8314437
1.32	166.8203348
1.321	166.8092218
1.322	166.7981047
1.323	166.7869835
1.324	166.7758582
1.325	166.7647287
1.326	166.753595
1.327	166.7424571
1.328	166.7313151
1.329	166.7201688
1.33	166.7090183
1.331	166.6978636
1.332	166.6867047
1.333	166.6755415
1.334	166.6643741
1.335	166.6532023
1.336	166.6420263
1.337	166.630846
1.338	166.6196613
1.339	166.6084723
1.34	166.597279
1.341	166.5860813
1.342	166.5748793
1.343	166.5636729
1.344	166.5524621
1.345	166.5412468
1.346	166.5300272
1.347	166.5188031
1.348	166.5075746
1.349	166.4963416
1.35	166.4851041
1.351	166.4738622
1.352	166.4626158
1.353	166.4513648
1.354	166.4401093
1.355	166.4288493
1.356	166.4175847
1.357	166.4063155
1.358	166.3950418
1.359	166.3837635
1.36	166.3724805
1.361	166.361193
1.362	166.3499008
1.363	166.3386039
1.364	166.3273024
1.365	166.3159962
1.366	166.3046853
1.367	166.2933697
1.368	166.2820494
1.369	166.2707243
1.37	166.2593945
1.371	166.24806
1.372	166.2367206
1.373	166.2253765
1.374	166.2140275
1.375	166.2026737
1.376	166.1913151
1.377	166.1799516
1.378	166.1685833
1.379	166.15721
1.38	166.1458319
1.381	166.1344489
1.382	166.1230609
1.383	166.111668
1.384	166.1002701
1.385	166.0888673
1.386	166.0774595
1.387	166.0660466
1.388	166.0546288
1.389	166.0432059
1.39	166.0317779
1.391	166.0203449
1.392	166.0089068
1.393	165.9974636
1.394	165.9860153
1.395	165.9745619
1.396	165.9631033
1.397	165.9516395
1.398	165.9401706
1.399	165.9286965
1.4	165.9172172
1.401	165.9057326
1.402	165.8942428
1.403	165.8827478
1.404	165.8712474
1.405	165.8597418
1.406	165.8482309
1.407	165.8367146
1.408	165.825193
1.409	165.813666
1.41	165.8021337
1.411	165.790596
1.412	165.7790528
1.413	165.7675043
1.414	165.7559503
1.415	165.7443908
1.416	165.7328258
1.417	165.7212554
1.418	165.7096794
1.419	165.6980979
1.42	165.6865109
1.421	165.6749183
1.422	165.6633201
1.423	165.6517163
1.424	165.6401069
1.425	165.6284919
1.426	165.6168712
1.427	165.6052448
1.428	165.5936127
1.429	165.581975
1.43	165.5703315
1.431	165.5586822
1.432	165.5470272
1.433	165.5353664
1.434	165.5236998
1.435	165.5120274
1.436	165.5003491
1.437	165.488665
1.438	165.476975
1.439	165.4652791
1.44	165.4535773
1.441	165.4418696
1.442	165.4301559
1.443	165.4184363
1.444	165.4067106
1.445	165.3949789
1.446	165.3832413
1.447	165.3714975
1.448	165.3597477
1.449	165.3479918
1.45	165.3362298
1.451	165.3244616
1.452	165.3126874
1.453	165.3009069
1.454	165.2891202
1.455	165.2773274
1.456	165.2655283
1.457	165.2537229
1.458	165.2419113
1.459	165.2300934
1.46	165.2182692
1.461	165.2064387
1.462	165.1946018
1.463	165.1827585
1.464	165.1709088
1.465	165.1590527
1.466	165.1471902
1.467	165.1353212
1.468	165.1234457
1.469	165.1115637
1.47	165.0996752
1.471	165.0877802
1.472	165.0758786
1.473	165.0639703
1.474	165.0520555
1.475	165.0401341
1.476	165.028206
1.477	165.0162712
1.478	165.0043297
1.479	164.9923815
1.48	164.9804265
1.481	164.9684648
1.482	164.9564963
1.483	164.9445209
1.484	164.9325388
1.485	164.9205497
1.486	164.9085538
1.487	164.896551
1.488	164.8845413
1.489	164.8725246
1.49	164.8605009
1.491	164.8484702
1.492	164.8364325
1.493	164.8243877
1.494	164.8123359
1.495	164.800277
1.496	164.788211
1.497	164.7761378
1.498	164.7640574
1.499	164.7519699
1.5	164.7398751
1.501	164.7277731
1.502	164.7156638
1.503	164.7035473
1.504	164.6914234
1.505	164.6792921
1.506	164.6671535
1.507	164.6550076
1.508	164.6428541
1.509	164.6306933
1.51	164.618525
1.511	164.6063491
1.512	164.5941658
1.513	164.5819749
1.514	164.5697765
1.515	164.5575704
1.516	164.5453567
1.517	164.5331353
1.518	164.5209063
1.519	164.5086696
1.52	164.4964251
1.521	164.4841729
1.522	164.4719129
1.523	164.459645
1.524	164.4473694
1.525	164.4350858
1.526	164.4227944
1.527	164.410495
1.528	164.3981877
1.529	164.3858724
1.53	164.3735491
1.531	164.3612177
1.532	164.3488783
1.533	164.3365308
1.534	164.3241751
1.535	164.3118114
1.536	164.2994394
1.537	164.2870592
1.538	164.2746708
1.539	164.2622741
1.54	164.2498691
1.541	164.2374558
1.542	164.2250341
1.543	164.212604
1.544	164.2001656
1.545	164.1877186
1.546	164.1752632
1.547	164.1627993
1.548	164.1503268
1.549	164.1378458
1.55	164.1253562
1.551	164.1128579
1.552	164.100351
1.553	164.0878354
1.554	164.075311
1.555	164.0627779
1.556	164.0502361
1.557	164.0376853
1.558	164.0251258
1.559	164.0125573
1.56	163.99998
1.561	163.9873936
1.562	163.9747983
1.563	163.962194
1.564	163.9495807
1.565	163.9369582
1.566	163.9243267
1.567	163.9116859
1.568	163.899036
1.569	163.8863769
1.57	163.8737086
1.571	163.8610309
1.572	163.848344
1.573	163.8356477
1.574	163.822942
1.575	163.8102268
1.576	163.7975022
1.577	163.7847682
1.578	163.7720246
1.579	163.7592714
1.58	163.7465086
1.581	163.7337362
1.582	163.7209542
1.583	163.7081624
1.584	163.6953609
1.585	163.6825496
1.586	163.6697285
1.587	163.6568975
1.588	163.6440567
1.589	163.6312059
1.59	163.6183451
1.591	163.6054744
1.592	163.5925936
1.593	163.5797027
1.594	163.5668017
1.595	163.5538906
1.596	163.5409693
1.597	163.5280377
1.598	163.5150959
1.599	163.5021438
1.6	163.4891813
1.601	163.4762084
1.602	163.4632251
1.603	163.4502313
1.604	163.4372271
1.605	163.4242122
1.606	163.4111868
1.607	163.3981508
1.608	163.3851041
1.609	163.3720466
1.61	163.3589785
1.611	163.3458995
1.612	163.3328097
1.613	163.319709
1.614	163.3065974
1.615	163.2934749
1.616	163.2803413
1.617	163.2671967
1.618	163.254041
1.619	163.2408741
1.62	163.2276961
1.621	163.2145069
1.622	163.2013064
1.623	163.1880946
1.624	163.1748714
1.625	163.1616369
1.626	163.1483909
1.627	163.1351334
1.628	163.1218644
1.629	163.1085838
1.63	163.0952916
1.631	163.0819877
1.632	163.0686721
1.633	163.0553447
1.634	163.0420056
1.635	163.0286545
1.636	163.0152916
1.637	163.0019167
1.638	162.9885299
1.639	162.9751309
1.64	162.9617199
1.641	162.9482968
1.642	162.9348614
1.643	162.9214138
1.644	162.907954
1.645	162.8944817
1.646	162.8809971
1.647	162.8675001
1.648	162.8539906
1.649	162.8404685
1.65	162.8269339
1.651	162.8133866
1.652	162.7998266
1.653	162.7862538
1.654	162.7726683
1.655	162.7590699
1.656	162.7454587
1.657	162.7318345
1.658	162.7181972
1.659	162.704547
1.66	162.6908836
1.661	162.677207
1.662	162.6635172
1.663	162.6498142
1.664	162.6360978
1.665	162.622368
1.666	162.6086248
1.667	162.5948681
1.668	162.5810979
1.669	162.567314
1.67	162.5535165
1.671	162.5397053
1.672	162.5258803
1.673	162.5120414
1.674	162.4981887
1.675	162.484322
1.676	162.4704413
1.677	162.4565465
1.678	162.4426377
1.679	162.4287146
1.68	162.4147773
1.681	162.4008256
1.682	162.3868597
1.683	162.3728792
1.684	162.3588844
1.685	162.3448749
1.686	162.3308509
1.687	162.3168121
1.688	162.3027587
1.689	162.2886904
1.69	162.2746073
1.691	162.2605093
1.692	162.2463962
1.693	162.2322682
1.694	162.218125
1.695	162.2039666
1.696	162.189793
1.697	162.1756041
1.698	162.1613998
1.699	162.14718
1.7	162.1329448
1.701	162.1186939
1.702	162.1044275
1.703	162.0901453
1.704	162.0758473
1.705	162.0615335
1.706	162.0472038
1.707	162.0328581
1.708	162.0184963
1.709	162.0041184
1.71	161.9897243
1.711	161.9753139
1.712	161.9608872
1.713	161.9464441
1.714	161.9319845
1.715	161.9175083
1.716	161.9030155
1.717	161.888506
1.718	161.8739797
1.719	161.8594366
1.72	161.8448766
1.721	161.8302995
1.722	161.8157054
1.723	161.8010941
1.724	161.7864656
1.725	161.7718198
1.726	161.7571566
1.727	161.7424759
1.728	161.7277777
1.729	161.7130619
1.73	161.6983283
1.731	161.683577
1.732	161.6688079
1.733	161.6540208
1.734	161.6392156
1.735	161.6243924
1.736	161.609551
1.737	161.5946913
1.738	161.5798133
1.739	161.5649168
1.74	161.5500019
1.741	161.5350683
1.742	161.520116
1.743	161.505145
1.744	161.490155
1.745	161.4751462
1.746	161.4601183
1.747	161.4450713
1.748	161.4300051
1.749	161.4149196
1.75	161.3998146
1.751	161.3846903
1.752	161.3695463
1.753	161.3543827
1.754	161.3391993
1.755	161.3239961
1.756	161.308773
1.757	161.2935298
1.758	161.2782665
1.759	161.262983
1.76	161.2476791
1.761	161.2323549
1.762	161.2170101
1.763	161.2016448
1.764	161.1862587
1.765	161.1708519
1.766	161.1554241
1.767	161.1399754
1.768	161.1245055
1.769	161.1090145
1.77	161.0935022
1.771	161.0779684
1.772	161.0624132
1.773	161.0468364
1.774	161.0312378
1.775	161.0156175
1.776	160.9999752
1.777	160.9843109
1.778	160.9686245
1.779	160.9529158
1.78	160.9371848
1.781	160.9214313
1.782	160.9056553
1.783	160.8898566
1.784	160.8740351
1.785	160.8581907
1.786	160.8423233
1.787	160.8264328
1.788	160.8105191
1.789	160.794582
1.79	160.7786214
1.791	160.7626373
1.792	160.7466295
1.793	160.7305978
1.794	160.7145423
1.795	160.6984627
1.796	160.6823589
1.797	160.6662308
1.798	160.6500783
1.799	160.6339013
1.8	160.6176997
1.801	160.6014732
1.802	160.5852219
1.803	160.5689455
1.804	160.552644
1.805	160.5363172
1.806	160.519965
1.807	160.5035872
1.808	160.4871838
1.809	160.4707546
1.81	160.4542995
1.811	160.4378183
1.812	160.4213109
1.813	160.4047772
1.814	160.388217
1.815	160.3716303
1.816	160.3550168
1.817	160.3383764
1.818	160.321709
1.819	160.3050145
1.82	160.2882927
1.821	160.2715435
1.822	160.2547667
1.823	160.2379621
1.824	160.2211298
1.825	160.2042694
1.826	160.1873808
1.827	160.170464
1.828	160.1535187
1.829	160.1365449
1.83	160.1195422
1.831	160.1025107
1.832	160.0854502
1.833	160.0683604
1.834	160.0512413
1.835	160.0340926
1.836	160.0169143
1.837	159.9997062
1.838	159.9824681
1.839	159.9651998
1.84	159.9479012
1.841	159.9305722
1.842	159.9132125
1.843	159.8958221
1.844	159.8784006
1.845	159.8609481
1.846	159.8434642
1.847	159.8259489
1.848	159.8084019
1.849	159.7908231
1.85	159.7732124
1.851	159.7555694
1.852	159.7378942
1.853	159.7201864
1.854	159.702446
1.855	159.6846727
1.856	159.6668663
1.857	159.6490267
1.858	159.6311537
1.859	159.6132471
1.86	159.5953067
1.861	159.5773324
1.862	159.5593238
1.863	159.541281
1.864	159.5232036
1.865	159.5050914
1.866	159.4869443
1.867	159.4687621
1.868	159.4505446
1.869	159.4322916
1.87	159.4140028
1.871	159.3956781
1.872	159.3773173
1.873	159.3589202
1.874	159.3404865
1.875	159.322016
1.876	159.3035087
1.877	159.2849641
1.878	159.2663822
1.879	159.2477627
1.88	159.2291053
1.881	159.21041
1.882	159.1916764
1.883	159.1729043
1.884	159.1540935
1.885	159.1352439
1.886	159.116355
1.887	159.0974269
1.888	159.0784591
1.889	159.0594515
1.89	159.0404038
1.891	159.0213158
1.892	159.0021874
1.893	158.9830181
1.894	158.9638078
1.895	158.9445563
1.896	158.9252632
1.897	158.9059285
1.898	158.8865517
1.899	158.8671327
1.9	158.8476712
1.901	158.8281669
1.902	158.8086197
1.903	158.7890292
1.904	158.7693951
1.905	158.7497173
1.906	158.7299954
1.907	158.7102293
1.908	158.6904185
1.909	158.6705629
1.91	158.6506621
1.911	158.6307159
1.912	158.6107241
1.913	158.5906863
1.914	158.5706023
1.915	158.5504717
1.916	158.5302943
1.917	158.5100699
1.918	158.489798
1.919	158.4694785
1.92	158.4491109
1.921	158.4286951
1.922	158.4082307
1.923	158.3877175
1.924	158.367155
1.925	158.346543
1.926	158.3258813
1.927	158.3051694
1.928	158.284407
1.929	158.263594
1.93	158.2427298
1.931	158.2218142
1.932	158.2008469
1.933	158.1798276
1.934	158.1587558
1.935	158.1376313
1.936	158.1164538
1.937	158.0952228
1.938	158.0739381
1.939	158.0525993
1.94	158.0312061
1.941	158.0097581
1.942	157.9882549
1.943	157.9666961
1.944	157.9450815
1.945	157.9234107
1.946	157.9016832
1.947	157.8798988
1.948	157.858057
1.949	157.8361575
1.95	157.8141999
1.951	157.7921837
1.952	157.7701087
1.953	157.7479744
1.954	157.7257804
1.955	157.7035263
1.956	157.6812117
1.957	157.6588363
1.958	157.6363996
1.959	157.6139011
1.96	157.5913406
1.961	157.5687175
1.962	157.5460314
1.963	157.523282
1.964	157.5004687
1.965	157.4775911
1.966	157.4546488
1.967	157.4316414
1.968	157.4085684
1.969	157.3854294
1.97	157.3622238
1.971	157.3389513
1.972	157.3156114
1.973	157.2922036
1.974	157.2687274
1.975	157.2451823
1.976	157.2215679
1.977	157.1978837
1.978	157.1741292
1.979	157.1503039
1.98	157.1264073
1.981	157.1024389
1.982	157.0783981
1.983	157.0542846
1.984	157.0300977
1.985	157.0058369
1.986	156.9815017
1.987	156.9570915
1.988	156.9326059
1.989	156.9080443
1.99	156.8834061
1.991	156.8586907
1.992	156.8338977
1.993	156.8090264
1.994	156.7840763
1.995	156.7590468
1.996	156.7339373
1.997	156.7087472
1.998	156.683476
1.999	156.6581229
2	156.6326876
2.001	156.6071692
2.002	156.5815672
2.003	156.555881
2.004	156.53011
2.005	156.5042534
2.006	156.4783107
2.007	156.4522813
2.008	156.4261643
2.009	156.3999593
2.01	156.3736655
2.011	156.3472823
2.012	156.3208089
2.013	156.2942447
2.014	156.267589
2.015	156.2408411
2.016	156.2140003
2.017	156.1870657
2.018	156.1600369
2.019	156.1329129
2.02	156.105693
2.021	156.0783766
2.022	156.0509628
2.023	156.0234509
2.024	155.9958401
2.025	155.9681297
2.026	155.9403187
2.027	155.9124066
2.028	155.8843923
2.029	155.8562752
2.03	155.8280545
2.031	155.7997291
2.032	155.7712984
2.033	155.7427616
2.034	155.7141176
2.035	155.6853657
2.036	155.656505
2.037	155.6275345
2.038	155.5984535
2.039	155.569261
2.04	155.5399561
2.041	155.5105378
2.042	155.4810053
2.043	155.4513575
2.044	155.4215936
2.045	155.3917125
2.046	155.3617133
2.047	155.3315949
2.048	155.3013565
2.049	155.270997
2.05	155.2405153
2.051	155.2099104
2.052	155.1791814
2.053	155.148327
2.054	155.1173463
2.055	155.0862382
2.056	155.0550016
2.057	155.0236354
2.058	154.9921384
2.059	154.9605095
2.06	154.9287477
2.061	154.8968516
2.062	154.8648203
2.063	154.8326524
2.064	154.8003467
2.065	154.7679022
2.066	154.7353175
2.067	154.7025914
2.068	154.6697226
2.069	154.6367099
2.07	154.603552
2.071	154.5702475
2.072	154.5367953
2.073	154.5031939
2.074	154.469442
2.075	154.4355382
2.076	154.4014811
2.077	154.3672694
2.078	154.3329017
2.079	154.2983764
2.08	154.2636922
2.081	154.2288476
2.082	154.1938411
2.083	154.1586712
2.084	154.1233364
2.085	154.0878352
2.086	154.0521659
2.087	154.016327
2.088	153.9803169
2.089	153.944134
2.09	153.9077767
2.091	153.8712432
2.092	153.8345319
2.093	153.7976412
2.094	153.7605692
2.095	153.7233142
2.096	153.6858746
2.097	153.6482483
2.098	153.6104338
2.099	153.572429
2.1	153.5342323
2.101	153.4958415
2.102	153.457255
2.103	153.4184706
2.104	153.3794866
2.105	153.3403008
2.106	153.3009112
2.107	153.2613159
2.108	153.2215127
2.109	153.1814996
2.11	153.1412744
2.111	153.100835
2.112	153.0601792
2.113	153.0193048
2.114	152.9782095
2.115	152.936891
2.116	152.8953472
2.117	152.8535756
2.118	152.8115738
2.119	152.7693395
2.12	152.7268702
2.121	152.6841635
2.122	152.6412169
2.123	152.5980278
2.124	152.5545936
2.125	152.5109118
2.126	152.4669797
2.127	152.4227945
2.128	152.3783537
2.129	152.3336544
2.13	152.2886938
2.131	152.2434692
2.132	152.1979775
2.133	152.1522158
2.134	152.1061813
2.135	152.0598709
2.136	152.0132816
2.137	151.9664101
2.138	151.9192535
2.139	151.8718085
2.14	151.8240718
2.141	151.7760402
2.142	151.7277104
2.143	151.6790788
2.144	151.6301422
2.145	151.580897
2.146	151.5313396
2.147	151.4814665
2.148	151.4312741
2.149	151.3807585
2.15	151.329916
2.151	151.2787428
2.152	151.227235
2.153	151.1753887
2.154	151.1231998
2.155	151.0706643
2.156	151.017778
2.157	150.9645368
2.158	150.9109362
2.159	150.8569721
2.16	150.80264
2.161	150.7479354
2.162	150.6928538
2.163	150.6373904
2.164	150.5815407
2.165	150.5252999
2.166	150.468663
2.167	150.4116251
2.168	150.3541813
2.169	150.2963263
2.17	150.2380551
2.171	150.1793623
2.172	150.1202425
2.173	150.0606903
2.174	150.0007001
2.175	149.9402664
2.176	149.8793832
2.177	149.8180448
2.178	149.7562453
2.179	149.6939786
2.18	149.6312384
2.181	149.5680186
2.182	149.5043129
2.183	149.4401145
2.184	149.3754171
2.185	149.3102138
2.186	149.2444979
2.187	149.1782622
2.188	149.1114999
2.189	149.0442035
2.19	148.9763658
2.191	148.9079793
2.192	148.8390364
2.193	148.7695292
2.194	148.6994498
2.195	148.6287903
2.196	148.5575423
2.197	148.4856976
2.198	148.4132475
2.199	148.3401835
2.2	148.2664965
2.201	148.1921777
2.202	148.1172178
2.203	148.0416074
2.204	147.9653369
2.205	147.8883967
2.206	147.8107767
2.207	147.7324669
2.208	147.6534568
2.209	147.573736
2.21	147.4932937
2.211	147.4121188
2.212	147.3302003
2.213	147.2475266
2.214	147.1640861
2.215	147.079867
2.216	146.994857
2.217	146.9090437
2.218	146.8224146
2.219	146.7349567
2.22	146.6466567
2.221	146.5575012
2.222	146.4674765
2.223	146.3765685
2.224	146.2847628
2.225	146.1920447
2.226	146.0983992
2.227	146.0038111
2.228	145.9082647
2.229	145.8117439
2.23	145.7142325
2.231	145.6157136
2.232	145.5161702
2.233	145.4155848
2.234	145.3139394
2.235	145.2112159
2.236	145.1073955
2.237	145.002459
2.238	144.8963868
2.239	144.789159
2.24	144.6807549
2.241	144.5711536
2.242	144.4603335
2.243	144.3482727
2.244	144.2349485
2.245	144.120338
2.246	144.0044173
2.247	143.8871624
2.248	143.7685483
2.249	143.6485497
2.25	143.5271404
2.251	143.4042936
2.252	143.2799821
2.253	143.1541776
2.254	143.0268514
2.255	142.8979739
2.256	142.7675148
2.257	142.6354429
2.258	142.5017263
2.259	142.3663324
2.26	142.2292273
2.261	142.0903767
2.262	141.949745
2.263	141.8072958
2.264	141.6629917
2.265	141.5167944
2.266	141.3686642
2.267	141.2185607
2.268	141.0664422
2.269	140.9122657
2.27	140.7559871
2.271	140.5975612
2.272	140.4369412
2.273	140.2740793
2.274	140.1089259
2.275	139.9414303
2.276	139.7715402
2.277	139.5992017
2.278	139.4243593
2.279	139.2469559
2.28	139.0669326
2.281	138.8842287
2.282	138.6987818
2.283	138.5105272
2.284	138.3193987
2.285	138.1253276
2.286	137.9282432
2.287	137.7280726
2.288	137.5247403
2.289	137.3181688
2.29	137.1082777
2.291	136.8949841
2.292	136.6782024
2.293	136.457844
2.294	136.2338176
2.295	136.0060286
2.296	135.7743792
2.297	135.5387682
2.298	135.2990911
2.299	135.0552396
2.3	134.8071015
2.301	134.5545609
2.302	134.2974976
2.303	134.035787
2.304	133.7693
2.305	133.497903
2.306	133.2214572
2.307	132.9398188
2.308	132.6528385
2.309	132.3603614
2.31	132.0622268
2.311	131.7582675
2.312	131.4483103
2.313	131.1321749
2.314	130.8096738
2.315	130.4806123
2.316	130.1447878
2.317	129.8019895
2.318	129.4519979
2.319	129.0945846
2.32	128.7295117
2.321	128.3565312
2.322	127.9753847
2.323	127.5858029
2.324	127.1875047
2.325	126.7801969
2.326	126.3635735
2.327	125.937315
2.328	125.5010875
2.329	125.0545422
2.33	124.5973146
2.331	124.1290231
2.332	123.649269
2.333	123.1576347
2.334	122.653683
2.335	122.1369559
2.336	121.6069738
2.337	121.0632336
2.338	120.5052079
2.339	119.9323433
2.34	119.344059
2.341	118.7397453
2.342	118.1187616
2.343	117.4804349
2.344	116.8240576
2.345	116.1488859
2.346	115.4541368
2.347	114.7389866
2.348	114.0025682
2.349	113.243968
2.35	112.4622238
2.351	111.6563214
2.352	110.8251917
2.353	109.9677071
2.354	109.0826783
2.355	108.1688506
2.356	107.2248995
2.357	106.2494275
2.358	105.2409588
2.359	104.1979355
2.36	103.1187128
2.361	102.0015539
2.362	100.8446253
2.363	99.64599164
2.364	98.4036103
2.365	97.11532648
2.366	95.77886791
2.367	94.39183987
2.368	92.9517204
2.369	91.45585592
2.37	89.90145748
2.371	88.28559759
2.372	86.60520832
2.373	84.85708051
2.374	83.03786482
2.375	81.14407485
2.376	79.17209289
2.377	77.11817891
2.378	74.9784835
2.379	72.7490654
2.38	70.42591464
2.381	68.00498211
2.382	65.4822167
2.383	62.85361086
2.384	60.11525588
2.385	57.26340769
2.386	54.29456406
2.387	51.20555382
2.388	47.99363834
2.389	44.65662472
2.39	41.19298982
2.391	37.60201297
2.392	33.88391424
2.393	30.03999399
2.394	26.0727679
2.395	21.98609052
2.396	17.78525942
2.397	13.47709101
2.398	9.069959355
2.399	4.573789668
2.4	6.14E-13
2.401	-4.638613051
2.402	-9.328045284
2.403	-14.05330926
2.404	-18.79870473
2.405	-23.54812376
2.406	-28.28537633
2.407	-32.99452002
2.408	-37.66017726
2.409	-42.26782459
2.41	-46.80404109
2.411	-51.25670653
2.412	-55.61514386
2.413	-59.87020507
2.414	-64.01430268
2.415	-68.04139249
2.416	-71.94691504
2.417	-75.72770443
2.418	-79.38187331
2.419	-82.90868264
2.42	-86.30840353
2.421	-89.58217779
2.422	-92.73188192
2.423	-95.7599985
2.424	-98.6694974
2.425	-101.4637284
2.426	-104.1463259
2.427	-106.7211259
2.428	-109.1920943
2.429	-111.5632668
2.43	-113.8386989
2.431	-116.0224239
2.432	-118.1184205
2.433	-120.1305864
2.434	-122.0627175
2.435	-123.9184939
2.436	-125.7014679
2.437	-127.4150574
2.438	-129.0625416
2.439	-130.6470583
2.44	-132.1716047
2.441	-133.6390382
2.442	-135.0520791
2.443	-136.4133141
2.444	-137.7252007
2.445	-138.9900712
2.446	-140.2101381
2.447	-141.3874991
2.448	-142.5241422
2.449	-143.6219507
2.45	-144.6827088
2.451	-145.7081064
2.452	-146.699744
2.453	-147.6591375
2.454	-148.5877227
2.455	-149.48686
2.456	-150.3578379
2.457	-151.2018781
2.458	-152.0201381
2.459	-152.8137157
2.46	-153.5836519
2.461	-154.3309344
2.462	-155.0565006
2.463	-155.7612402
2.464	-156.4459984
2.465	-157.1115778
2.466	-157.7587415
2.467	-158.3882149
2.468	-159.0006878
2.469	-159.5968166
2.47	-160.1772263
2.471	-160.7425118
2.472	-161.2932398
2.473	-161.8299504
2.474	-162.3531588
2.475	-162.8633559
2.476	-163.3610104
2.477	-163.8465697
2.478	-164.3204608
2.479	-164.7830919
2.48	-165.2348528
2.481	-165.6761165
2.482	-166.1072394
2.483	-166.5285627
2.484	-166.940413
2.485	-167.3431028
2.486	-167.7369318
2.487	-168.1221868
2.488	-168.499143
2.489	-168.8680642
2.49	-169.2292034
2.491	-169.5828034
2.492	-169.9290974
2.493	-170.2683092
2.494	-170.6006538
2.495	-170.9263378
2.496	-171.24556
2.497	-171.5585113
2.498	-171.8653754
2.499	-172.1663292
2.5	-172.4615427
2.501	-172.7511798
2.502	-173.0353983
2.503	-173.3143503
2.504	-173.5881822
2.505	-173.8570352
2.506	-174.1210456
2.507	-174.3803447
2.508	-174.6350592
2.509	-174.8853115
2.51	-175.1312196
2.511	-175.3728976
2.512	-175.6104556
2.513	-175.8440001
2.514	-176.0736338
2.515	-176.2994563
2.516	-176.5215636
2.517	-176.7400487
2.518	-176.9550016
2.519	-177.1665092
2.52	-177.374656
2.521	-177.5795233
2.522	-177.7811903
2.523	-177.9797334
2.524	-178.1752267
2.525	-178.3677421
2.526	-178.5573491
2.527	-178.7441153
2.528	-178.9281061
2.529	-179.109385
2.53	-179.2880136
2.531	-179.4640516
2.532	-179.637557
2.533	-179.8085861
2.534	-179.9771936
2.535	179.8565674
2.536	179.6926454
2.537	179.5309903
2.538	179.3715534
2.539	179.2142874
2.54	179.0591464
2.541	178.9060856
2.542	178.7550615
2.543	178.6060319
2.544	178.4589556
2.545	178.3137927
2.546	178.1705041
2.547	178.0290519
2.548	177.8893993
2.549	177.7515104
2.55	177.6153501
2.551	177.4808843
2.552	177.3480799
2.553	177.2169046
2.554	177.0873267
2.555	176.9593157
2.556	176.8328415
2.557	176.707875
2.558	176.5843878
2.559	176.462352
2.56	176.3417406
2.561	176.2225272
2.562	176.104686
2.563	175.988192
2.564	175.8730205
2.565	175.7591476
2.566	175.64655
2.567	175.5352048
2.568	175.4250898
2.569	175.3161832
2.57	175.2084637
2.571	175.1019106
2.572	174.9965036
2.573	174.8922228
2.574	174.789049
2.575	174.6869632
2.576	174.5859468
2.577	174.4859818
2.578	174.3870505
2.579	174.2891356
2.58	174.1922202
2.581	174.0962878
2.582	174.0013221
2.583	173.9073074
2.584	173.8142281
2.585	173.7220692
2.586	173.6308157
2.587	173.5404532
2.588	173.4509674
2.589	173.3623444
2.59	173.2745707
2.591	173.1876329
2.592	173.1015178
2.593	173.0162128
2.594	172.9317053
2.595	172.8479831
2.596	172.765034
2.597	172.6828464
2.598	172.6014087
2.599	172.5207095
2.6	172.4407379
2.601	172.3614828
2.602	172.2829337
2.603	172.2050802
2.604	172.1279119
2.605	172.0514189
2.606	171.9755913
2.607	171.9004194
2.608	171.8258938
2.609	171.7520052
2.61	171.6787445
2.611	171.6061026
2.612	171.534071
2.613	171.4626409
2.614	171.3918038
2.615	171.3215516
2.616	171.2518761
2.617	171.1827692
2.618	171.1142232
2.619	171.0462303
2.62	170.978783
2.621	170.9118738
2.622	170.8454956
2.623	170.779641
2.624	170.7143031
2.625	170.6494749
2.626	170.5851498
2.627	170.521321
2.628	170.4579819
2.629	170.3951262
2.63	170.3327475
2.631	170.2708396
2.632	170.2093964
2.633	170.1484119
2.634	170.0878803
2.635	170.0277956
2.636	169.9681522
2.637	169.9089445
2.638	169.8501671
2.639	169.7918144
2.64	169.7338811
2.641	169.6763621
2.642	169.6192521
2.643	169.5625462
2.644	169.5062392
2.645	169.4503264
2.646	169.3948028
2.647	169.3396638
2.648	169.2849046
2.649	169.2305208
2.65	169.1765077
2.651	169.1228609
2.652	169.0695761
2.653	169.0166489
2.654	168.9640751
2.655	168.9118505
2.656	168.859971
2.657	168.8084326
2.658	168.7572313
2.659	168.7063632
2.66	168.6558244
2.661	168.6056111
2.662	168.5557196
2.663	168.5061461
2.664	168.4568872
2.665	168.4079391
2.666	168.3592984
2.667	168.3109616
2.668	168.2629253
2.669	168.2151861
2.67	168.1677407
2.671	168.1205859
2.672	168.0737184
2.673	168.027135
2.674	167.9808327
2.675	167.9348083
2.676	167.8890589
2.677	167.8435814
2.678	167.7983729
2.679	167.7534305
2.68	167.7087513
2.681	167.6643325
2.682	167.6201713
2.683	167.576265
2.684	167.5326109
2.685	167.4892063
2.686	167.4460486
2.687	167.4031351
2.688	167.3604634
2.689	167.3180309
2.69	167.2758352
2.691	167.2338737
2.692	167.1921441
2.693	167.150644
2.694	167.1093711
2.695	167.0683229
2.696	167.0274973
2.697	166.9868919
2.698	166.9465046
2.699	166.9063331
2.7	166.8663753
2.701	166.826629
2.702	166.7870922
2.703	166.7477627
2.704	166.7086385
2.705	166.6697176
2.706	166.6309979
2.707	166.5924776
2.708	166.5541545
2.709	166.5160269
2.71	166.4780929
2.711	166.4403504
2.712	166.4027978
2.713	166.3654331
2.714	166.3282546
2.715	166.2912605
2.716	166.2544491
2.717	166.2178185
2.718	166.1813671
2.719	166.1450932
2.72	166.1089951
2.721	166.0730712
2.722	166.0373198
2.723	166.0017393
2.724	165.9663282
2.725	165.9310849
2.726	165.8960078
2.727	165.8610954
2.728	165.8263462
2.729	165.7917586
2.73	165.7573313
2.731	165.7230627
2.732	165.6889515
2.733	165.6549961
2.734	165.6211952
2.735	165.5875474
2.736	165.5540514
2.737	165.5207057
2.738	165.4875091
2.739	165.4544601
2.74	165.4215576
2.741	165.3888001
2.742	165.3561865
2.743	165.3237155
2.744	165.2913858
2.745	165.2591961
2.746	165.2271454
2.747	165.1952323
2.748	165.1634556
2.749	165.1318143
2.75	165.1003071
2.751	165.0689328
2.752	165.0376904
2.753	165.0065788
2.754	164.9755967
2.755	164.9447431
2.756	164.914017
2.757	164.8834172
2.758	164.8529427
2.759	164.8225924
2.76	164.7923653
2.761	164.7622604
2.762	164.7322767
2.763	164.7024131
2.764	164.6726686
2.765	164.6430423
2.766	164.6135332
2.767	164.5841404
2.768	164.5548628
2.769	164.5256996
2.77	164.4966498
2.771	164.4677125
2.772	164.4388868
2.773	164.4101718
2.774	164.3815666
2.775	164.3530702
2.776	164.324682
2.777	164.2964009
2.778	164.2682261
2.779	164.2401569
2.78	164.2121922
2.781	164.1843315
2.782	164.1565737
2.783	164.1289181
2.784	164.1013639
2.785	164.0739103
2.786	164.0465565
2.787	164.0193018
2.788	163.9921453
2.789	163.9650864
2.79	163.9381242
2.791	163.911258
2.792	163.8844871
2.793	163.8578108
2.794	163.8312283
2.795	163.8047389
2.796	163.778342
2.797	163.7520367
2.798	163.7258225
2.799	163.6996986
2.8	163.6736643
2.801	163.647719
2.802	163.6218621
2.803	163.5960928
2.804	163.5704105
2.805	163.5448145
2.806	163.5193043
2.807	163.4938791
2.808	163.4685384
2.809	163.4432816
2.81	163.418108
2.811	163.3930169
2.812	163.3680079
2.813	163.3430803
2.814	163.3182335
2.815	163.293467
2.816	163.2687801
2.817	163.2441723
2.818	163.219643
2.819	163.1951917
2.82	163.1708177
2.821	163.1465206
2.822	163.1222998
2.823	163.0981548
2.824	163.0740849
2.825	163.0500898
2.826	163.0261688
2.827	163.0023214
2.828	162.9785471
2.829	162.9548455
2.83	162.9312159
2.831	162.907658
2.832	162.8841711
2.833	162.8607548
2.834	162.8374087
2.835	162.8141322
2.836	162.7909248
2.837	162.7677861
2.838	162.7447157
2.839	162.7217129
2.84	162.6987775
2.841	162.6759088
2.842	162.6531065
2.843	162.6303702
2.844	162.6076993
2.845	162.5850934
2.846	162.5625521
2.847	162.540075
2.848	162.5176616
2.849	162.4953115
2.85	162.4730242
2.851	162.4507995
2.852	162.4286367
2.853	162.4065356
2.854	162.3844958
2.855	162.3625167
2.856	162.3405981
2.857	162.3187395
2.858	162.2969405
2.859	162.2752007
2.86	162.2535199
2.861	162.2318974
2.862	162.2103331
2.863	162.1888265
2.864	162.1673772
2.865	162.1459849
2.866	162.1246492
2.867	162.1033698
2.868	162.0821462
2.869	162.0609781
2.87	162.0398653
2.871	162.0188072
2.872	161.9978036
2.873	161.9768541
2.874	161.9559584
2.875	161.9351161
2.876	161.914327
2.877	161.8935906
2.878	161.8729067
2.879	161.8522748
2.88	161.8316948
2.881	161.8111662
2.882	161.7906887
2.883	161.7702621
2.884	161.749886
2.885	161.7295601
2.886	161.709284
2.887	161.6890576
2.888	161.6688804
2.889	161.6487522
2.89	161.6286727
2.891	161.6086416
2.892	161.5886585
2.893	161.5687232
2.894	161.5488355
2.895	161.5289949
2.896	161.5092013
2.897	161.4894543
2.898	161.4697536
2.899	161.4500991
2.9	161.4304904
2.901	161.4109272
2.902	161.3914093
2.903	161.3719363
2.904	161.3525081
2.905	161.3331244
2.906	161.3137848
2.907	161.2944892
2.908	161.2752373
2.909	161.2560288
2.91	161.2368634
2.911	161.217741
2.912	161.1986612
2.913	161.1796238
2.914	161.1606286
2.915	161.1416754
2.916	161.1227638
2.917	161.1038936
2.918	161.0850647
2.919	161.0662767
2.92	161.0475294
2.921	161.0288226
2.922	161.0101561
2.923	160.9915296
2.924	160.9729429
2.925	160.9543957
2.926	160.9358879
2.927	160.9174193
2.928	160.8989895
2.929	160.8805984
2.93	160.8622458
2.931	160.8439314
2.932	160.8256551
2.933	160.8074166
2.934	160.7892156
2.935	160.7710521
2.936	160.7529258
2.937	160.7348364
2.938	160.7167839
2.939	160.6987678
2.94	160.6807882
2.941	160.6628447
2.942	160.6449372
2.943	160.6270655
2.944	160.6092293
2.945	160.5914285
2.946	160.5736629
2.947	160.5559323
2.948	160.5382365
2.949	160.5205753
2.95	160.5029485
2.951	160.485356
2.952	160.4677975
2.953	160.4502729
2.954	160.4327819
2.955	160.4153245
2.956	160.3979004
2.957	160.3805094
2.958	160.3631514
2.959	160.3458262
2.96	160.3285336
2.961	160.3112735
2.962	160.2940456
2.963	160.2768498
2.964	160.259686
2.965	160.2425539
2.966	160.2254534
2.967	160.2083843
2.968	160.1913465
2.969	160.1743398
2.97	160.157364
2.971	160.140419
2.972	160.1235046
2.973	160.1066206
2.974	160.089767
2.975	160.0729435
2.976	160.0561499
2.977	160.0393862
2.978	160.0226522
2.979	160.0059477
2.98	159.9892725
2.981	159.9726266
2.982	159.9560097
2.983	159.9394218
2.984	159.9228626
2.985	159.9063321
2.986	159.88983
2.987	159.8733563
2.988	159.8569107
2.989	159.8404932
2.99	159.8241036
2.991	159.8077418
2.992	159.7914075
2.993	159.7751008
2.994	159.7588214
2.995	159.7425693
2.996	159.7263442
2.997	159.710146
2.998	159.6939747
2.999	159.67783
3	159.6617119
3.001	159.6456201
3.002	159.6295547
3.003	159.6135154
3.004	159.5975021
3.005	159.5815147
3.006	159.5655531
3.007	159.5496171
3.008	159.5337066
3.009	159.5178215
3.01	159.5019616
3.011	159.4861269
3.012	159.4703173
3.013	159.4545325
3.014	159.4387725
3.015	159.4230371
3.016	159.4073263
3.017	159.3916399
3.018	159.3759778
3.019	159.3603399
3.02	159.344726
3.021	159.3291361
3.022	159.3135701
3.023	159.2980277
3.024	159.282509
3.025	159.2670138
3.026	159.2515419
3.027	159.2360934
3.028	159.220668
3.029	159.2052656
3.03	159.1898862
3.031	159.1745297
3.032	159.1591958
3.033	159.1438846
3.034	159.1285959
3.035	159.1133297
3.036	159.0980857
3.037	159.082864
3.038	159.0676643
3.039	159.0524866
3.04	159.0373309
3.041	159.0221969
3.042	159.0070846
3.043	158.9919939
3.044	158.9769247
3.045	158.961877
3.046	158.9468505
3.047	158.9318452
3.048	158.916861
3.049	158.9018978
3.05	158.8869555
3.051	158.872034
3.052	158.8571333
3.053	158.8422531
3.054	158.8273935
3.055	158.8125544
3.056	158.7977356
3.057	158.782937
3.058	158.7681586
3.059	158.7534003
3.06	158.738662
3.061	158.7239435
3.062	158.7092449
3.063	158.694566
3.064	158.6799067
3.065	158.6652669
3.066	158.6506466
3.067	158.6360456
3.068	158.621464
3.069	158.6069015
3.07	158.5923581
3.071	158.5778338
3.072	158.5633284
3.073	158.5488418
3.074	158.5343741
3.075	158.519925
3.076	158.5054945
3.077	158.4910826
3.078	158.4766891
3.079	158.462314
3.08	158.4479571
3.081	158.4336185
3.082	158.419298
3.083	158.4049956
3.084	158.3907111
3.085	158.3764445
3.086	158.3621957
3.087	158.3479647
3.088	158.3337513
3.089	158.3195556
3.09	158.3053773
3.091	158.2912165
3.092	158.277073
3.093	158.2629469
3.094	158.2488379
3.095	158.2347461
3.096	158.2206713
3.097	158.2066136
3.098	158.1925728
3.099	158.1785488
3.1	158.1645416
3.101	158.1505511
3.102	158.1365773
3.103	158.12262
3.104	158.1086793
3.105	158.094755
3.106	158.080847
3.107	158.0669553
3.108	158.0530799
3.109	158.0392206
3.11	158.0253774
3.111	158.0115502
3.112	157.997739
3.113	157.9839437
3.114	157.9701642
3.115	157.9564005
3.116	157.9426525
3.117	157.9289201
3.118	157.9152032
3.119	157.9015019
3.12	157.887816
3.121	157.8741455
3.122	157.8604903
3.123	157.8468504
3.124	157.8332256
3.125	157.819616
3.126	157.8060214
3.127	157.7924419
3.128	157.7788773
3.129	157.7653276
3.13	157.7517927
3.131	157.7382725
3.132	157.7247671
3.133	157.7112763
3.134	157.6978001
3.135	157.6843384
3.136	157.6708912
3.137	157.6574585
3.138	157.64404
3.139	157.6306359
3.14	157.617246
3.141	157.6038703
3.142	157.5905087
3.143	157.5771612
3.144	157.5638277
3.145	157.5505082
3.146	157.5372026
3.147	157.5239108
3.148	157.5106328
3.149	157.4973686
3.15	157.484118
3.151	157.4708811
3.152	157.4576578
3.153	157.444448
3.154	157.4312516
3.155	157.4180687
3.156	157.4048992
3.157	157.391743
3.158	157.3786
3.159	157.3654703
3.16	157.3523538
3.161	157.3392503
3.162	157.3261599
3.163	157.3130825
3.164	157.3000181
3.165	157.2869666
3.166	157.273928
3.167	157.2609022
3.168	157.2478891
3.169	157.2348888
3.17	157.2219011
3.171	157.2089261
3.172	157.1959636
3.173	157.1830136
3.174	157.1700762
3.175	157.1571511
3.176	157.1442385
3.177	157.1313381
3.178	157.1184501
3.179	157.1055743
3.18	157.0927107
3.181	157.0798593
3.182	157.0670199
3.183	157.0541926
3.184	157.0413774
3.185	157.0285741
3.186	157.0157827
3.187	157.0030032
3.188	156.9902356
3.189	156.9774797
3.19	156.9647356
3.191	156.9520032
3.192	156.9392825
3.193	156.9265734
3.194	156.9138758
3.195	156.9011898
3.196	156.8885153
3.197	156.8758522
3.198	156.8632006
3.199	156.8505603
3.2	156.8379313
3.201	156.8253136
3.202	156.8127072
3.203	156.8001119
3.204	156.7875279
3.205	156.7749549
3.206	156.762393
3.207	156.7498422
3.208	156.7373023
3.209	156.7247734
3.21	156.7122555
3.211	156.6997484
3.212	156.6872521
3.213	156.6747667
3.214	156.662292
3.215	156.6498281
3.216	156.6373748
3.217	156.6249322
3.218	156.6125002
3.219	156.6000787
3.22	156.5876678
3.221	156.5752674
3.222	156.5628775
3.223	156.550498
3.224	156.5381289
3.225	156.5257701
3.226	156.5134216
3.227	156.5010834
3.228	156.4887555
3.229	156.4764377
3.23	156.4641301
3.231	156.4518327
3.232	156.4395453
3.233	156.427268
3.234	156.4150008
3.235	156.4027435
3.236	156.3904962
3.237	156.3782588
3.238	156.3660313
3.239	156.3538137
3.24	156.3416059
3.241	156.3294078
3.242	156.3172195
3.243	156.305041
3.244	156.2928721
3.245	156.2807128
3.246	156.2685632
3.247	156.2564232
3.248	156.2442927
3.249	156.2321717
3.25	156.2200603
3.251	156.2079583
3.252	156.1958657
3.253	156.1837824
3.254	156.1717086
3.255	156.1596441
3.256	156.1475889
3.257	156.1355429
3.258	156.1235062
3.259	156.1114786
3.26	156.0994603
3.261	156.087451
3.262	156.0754509
3.263	156.0634599
3.264	156.0514779
3.265	156.0395049
3.266	156.0275409
3.267	156.0155859
3.268	156.0036398
3.269	155.9917026
3.27	155.9797742
3.271	155.9678547
3.272	155.955944
3.273	155.9440421
3.274	155.9321489
3.275	155.9202645
3.276	155.9083887
3.277	155.8965216
3.278	155.8846632
3.279	155.8728133
3.28	155.8609721
3.281	155.8491393
3.282	155.8373151
3.283	155.8254994
3.284	155.8136922
3.285	155.8018933
3.286	155.790103
3.287	155.7783209
3.288	155.7665473
3.289	155.7547819
3.29	155.7430249
3.291	155.7312762
3.292	155.7195357
3.293	155.7078034
3.294	155.6960793
3.295	155.6843634
3.296	155.6726556
3.297	155.6609559
3.298	155.6492643
3.299	155.6375808
3.3	155.6259053
3.301	155.6142379
3.302	155.6025784
3.303	155.5909269
3.304	155.5792833
3.305	155.5676476
3.306	155.5560198
3.307	155.5443999
3.308	155.5327878
3.309	155.5211835
3.31	155.509587
3.311	155.4979983
3.312	155.4864173
3.313	155.474844
3.314	155.4632784
3.315	155.4517205
3.316	155.4401702
3.317	155.4286275
3.318	155.4170924
3.319	155.4055648
3.32	155.3940449
3.321	155.3825324
3.322	155.3710274
3.323	155.3595299
3.324	155.3480399
3.325	155.3365573
3.326	155.3250821
3.327	155.3136142
3.328	155.3021537
3.329	155.2907006
3.33	155.2792548
3.331	155.2678162
3.332	155.256385
3.333	155.2449609
3.334	155.2335441
3.335	155.2221345
3.336	155.2107321
3.337	155.1993368
3.338	155.1879487
3.339	155.1765677
3.34	155.1651938
3.341	155.1538269
3.342	155.1424671
3.343	155.1311143
3.344	155.1197685
3.345	155.1084297
3.346	155.0970979
3.347	155.085773
3.348	155.074455
3.349	155.063144
3.35	155.0518398
3.351	155.0405424
3.352	155.0292519
3.353	155.0179683
3.354	155.0066914
3.355	154.9954213
3.356	154.9841579
3.357	154.9729013
3.358	154.9616514
3.359	154.9504082
3.36	154.9391717
3.361	154.9279418
3.362	154.9167186
3.363	154.905502
3.364	154.8942919
3.365	154.8830885
3.366	154.8718916
3.367	154.8607013
3.368	154.8495174
3.369	154.8383401
3.37	154.8271693
3.371	154.8160049
3.372	154.8048469
3.373	154.7936954
3.374	154.7825503
3.375	154.7714116
3.376	154.7602792
3.377	154.7491532
3.378	154.7380335
3.379	154.7269202
3.38	154.7158131
3.381	154.7047123
3.382	154.6936177
3.383	154.6825294
3.384	154.6714474
3.385	154.6603715
3.386	154.6493018
3.387	154.6382383
3.388	154.6271809
3.389	154.6161297
3.39	154.6050845
3.391	154.5940455
3.392	154.5830125
3.393	154.5719857
3.394	154.5609648
3.395	154.54995
3.396	154.5389412
3.397	154.5279384
3.398	154.5169415
3.399	154.5059507
3.4	154.4949657
3.401	154.4839867
3.402	154.4730136
3.403	154.4620464
3.404	154.4510851
3.405	154.4401296
3.406	154.4291799
3.407	154.4182361
3.408	154.4072981
3.409	154.3963659
3.41	154.3854395
3.411	154.3745188
3.412	154.3636039
3.413	154.3526947
3.414	154.3417912
3.415	154.3308934
3.416	154.3200013
3.417	154.3091149
3.418	154.2982341
3.419	154.2873589
3.42	154.2764894
3.421	154.2656254
3.422	154.2547671
3.423	154.2439143
3.424	154.233067
3.425	154.2222254
3.426	154.2113892
3.427	154.2005585
3.428	154.1897334
3.429	154.1789137
3.43	154.1680995
3.431	154.1572907
3.432	154.1464874
3.433	154.1356895
3.434	154.124897
3.435	154.1141099
3.436	154.1033281
3.437	154.0925517
3.438	154.0817807
3.439	154.071015
3.44	154.0602546
3.441	154.0494996
3.442	154.0387498
3.443	154.0280053
3.444	154.017266
3.445	154.006532
3.446	153.9958032
3.447	153.9850797
3.448	153.9743613
3.449	153.9636482
3.45	153.9529402
3.451	153.9422374
3.452	153.9315397
3.453	153.9208471
3.454	153.9101597
3.455	153.8994774
3.456	153.8888002
3.457	153.8781281
3.458	153.867461
3.459	153.856799
3.46	153.846142
3.461	153.8354901
3.462	153.8248431
3.463	153.8142012
3.464	153.8035642
3.465	153.7929323
3.466	153.7823053
3.467	153.7716832
3.468	153.7610661
3.469	153.7504539
3.47	153.7398466
3.471	153.7292442
3.472	153.7186467
3.473	153.708054
3.474	153.6974662
3.475	153.6868833
3.476	153.6763052
3.477	153.6657319
3.478	153.6551634
3.479	153.6445997
3.48	153.6340408
3.481	153.6234867
3.482	153.6129373
3.483	153.6023927
3.484	153.5918528
3.485	153.5813176
3.486	153.5707872
3.487	153.5602614
3.488	153.5497403
3.489	153.5392239
3.49	153.5287122
3.491	153.5182051
3.492	153.5077026
3.493	153.4972048
3.494	153.4867116
3.495	153.476223
3.496	153.4657389
3.497	153.4552595
3.498	153.4447846
3.499	153.4343143
3.5	153.4238485
3.501	153.4133873
3.502	153.4029306
3.503	153.3924784
3.504	153.3820306
3.505	153.3715874
3.506	153.3611487
3.507	153.3507144
3.508	153.3402846
3.509	153.3298592
3.51	153.3194382
3.511	153.3090217
3.512	153.2986096
3.513	153.2882018
3.514	153.2777985
3.515	153.2673995
3.516	153.2570049
3.517	153.2466147
3.518	153.2362288
3.519	153.2258472
3.52	153.21547
3.521	153.2050971
3.522	153.1947284
3.523	153.1843641
3.524	153.174004
3.525	153.1636482
3.526	153.1532967
3.527	153.1429494
3.528	153.1326064
3.529	153.1222676
3.53	153.111933
3.531	153.1016026
3.532	153.0912764
3.533	153.0809544
3.534	153.0706366
3.535	153.0603229
3.536	153.0500134
3.537	153.039708
3.538	153.0294068
3.539	153.0191097
3.54	153.0088167
3.541	152.9985279
3.542	152.9882431
3.543	152.9779624
3.544	152.9676858
3.545	152.9574132
3.546	152.9471447
3.547	152.9368803
3.548	152.9266199
3.549	152.9163635
3.55	152.9061112
3.551	152.8958628
3.552	152.8856185
3.553	152.8753781
3.554	152.8651417
3.555	152.8549093
3.556	152.8446809
3.557	152.8344564
3.558	152.8242358
3.559	152.8140192
3.56	152.8038065
3.561	152.7935977
3.562	152.7833928
3.563	152.7731919
3.564	152.7629948
3.565	152.7528016
3.566	152.7426122
3.567	152.7324267
3.568	152.7222451
3.569	152.7120673
3.57	152.7018933
3.571	152.6917232
3.572	152.6815569
3.573	152.6713944
3.574	152.6612356
3.575	152.6510807
3.576	152.6409296
3.577	152.6307822
3.578	152.6206386
3.579	152.6104987
3.58	152.6003626
3.581	152.5902302
3.582	152.5801015
3.583	152.5699766
3.584	152.5598554
3.585	152.5497378
3.586	152.539624
3.587	152.5295139
3.588	152.5194074
3.589	152.5093046
3.59	152.4992054
3.591	152.48911
3.592	152.4790181
3.593	152.4689299
3.594	152.4588453
3.595	152.4487643
3.596	152.438687
3.597	152.4286132
3.598	152.418543
3.599	152.4084765
3.6	152.3984135
3.601	152.388354
3.602	152.3782981
3.603	152.3682458
3.604	152.3581971
3.605	152.3481518
3.606	152.3381101
3.607	152.3280719
3.608	152.3180372
3.609	152.3080061
3.61	152.2979784
3.611	152.2879542
3.612	152.2779335
3.613	152.2679163
3.614	152.2579025
3.615	152.2478922
3.616	152.2378854
3.617	152.227882
3.618	152.217882
3.619	152.2078855
3.62	152.1978923
3.621	152.1879026
3.622	152.1779163
3.623	152.1679334
3.624	152.1579539
3.625	152.1479778
3.626	152.138005
3.627	152.1280356
3.628	152.1180696
3.629	152.1081069
3.63	152.0981476
3.631	152.0881916
3.632	152.078239
3.633	152.0682896
3.634	152.0583436
3.635	152.0484009
3.636	152.0384615
3.637	152.0285254
3.638	152.0185926
3.639	152.008663
3.64	151.9987368
3.641	151.9888138
3.642	151.978894
3.643	151.9689775
3.644	151.9590643
3.645	151.9491543
3.646	151.9392475
3.647	151.929344
3.648	151.9194437
3.649	151.9095466
3.65	151.8996527
3.651	151.8897619
3.652	151.8798744
3.653	151.8699901
3.654	151.8601089
3.655	151.8502309
3.656	151.8403561
3.657	151.8304844
3.658	151.8206159
3.659	151.8107505
3.66	151.8008883
3.661	151.7910292
3.662	151.7811732
3.663	151.7713203
3.664	151.7614706
3.665	151.7516239
3.666	151.7417804
3.667	151.7319399
3.668	151.7221025
3.669	151.7122682
3.67	151.702437
3.671	151.6926088
3.672	151.6827837
3.673	151.6729616
3.674	151.6631426
3.675	151.6533267
3.676	151.6435137
3.677	151.6337038
3.678	151.6238969
3.679	151.614093
3.68	151.6042922
3.681	151.5944943
3.682	151.5846994
3.683	151.5749075
3.684	151.5651186
3.685	151.5553327
3.686	151.5455498
3.687	151.5357698
3.688	151.5259927
3.689	151.5162187
3.69	151.5064475
3.691	151.4966793
3.692	151.4869141
3.693	151.4771518
3.694	151.4673924
3.695	151.4576359
3.696	151.4478823
3.697	151.4381316
3.698	151.4283839
3.699	151.418639
3.7	151.408897
3.701	151.3991579
3.702	151.3894216
3.703	151.3796883
3.704	151.3699578
3.705	151.3602301
3.706	151.3505053
3.707	151.3407834
3.708	151.3310643
3.709	151.321348
3.71	151.3116346
3.711	151.301924
3.712	151.2922162
3.713	151.2825112
3.714	151.272809
3.715	151.2631096
3.716	151.2534131
3.717	151.2437193
3.718	151.2340283
3.719	151.22434
3.72	151.2146546
3.721	151.2049719
3.722	151.195292
3.723	151.1856148
3.724	151.1759404
3.725	151.1662687
3.726	151.1565998
3.727	151.1469336
3.728	151.1372701
3.729	151.1276094
3.73	151.1179514
3.731	151.1082961
3.732	151.0986435
3.733	151.0889936
3.734	151.0793464
3.735	151.0697019
3.736	151.0600601
3.737	151.0504209
3.738	151.0407845
3.739	151.0311507
3.74	151.0215196
3.741	151.0118911
3.742	151.0022653
3.743	150.9926422
3.744	150.9830217
3.745	150.9734038
3.746	150.9637886
3.747	150.954176
3.748	150.944566
3.749	150.9349587
3.75	150.925354
3.751	150.9157518
3.752	150.9061523
3.753	150.8965554
3.754	150.8869611
3.755	150.8773694
3.756	150.8677802
3.757	150.8581937
3.758	150.8486097
3.759	150.8390283
3.76	150.8294494
3.761	150.8198731
3.762	150.8102994
3.763	150.8007282
3.764	150.7911596
3.765	150.7815935
3.766	150.77203
3.767	150.7624689
3.768	150.7529104
3.769	150.7433545
3.77	150.733801
3.771	150.7242501
3.772	150.7147017
3.773	150.7051557
3.774	150.6956123
3.775	150.6860714
3.776	150.6765329
3.777	150.666997
3.778	150.6574635
3.779	150.6479325
3.78	150.638404
3.781	150.6288779
3.782	150.6193543
3.783	150.6098332
3.784	150.6003145
3.785	150.5907982
3.786	150.5812844
3.787	150.5717731
3.788	150.5622641
3.789	150.5527577
3.79	150.5432536
3.791	150.5337519
3.792	150.5242527
3.793	150.5147559
3.794	150.5052615
3.795	150.4957695
3.796	150.4862799
3.797	150.4767927
3.798	150.4673079
3.799	150.4578254
3.8	150.4483454
3.801	150.4388677
3.802	150.4293924
3.803	150.4199195
3.804	150.4104489
3.805	150.4009807
3.806	150.3915149
3.807	150.3820514
3.808	150.3725902
3.809	150.3631314
3.81	150.353675
3.811	150.3442208
3.812	150.334769
3.813	150.3253196
3.814	150.3158724
3.815	150.3064276
3.816	150.2969851
3.817	150.2875449
3.818	150.278107
3.819	150.2686714
3.82	150.2592381
3.821	150.249807
3.822	150.2403783
3.823	150.2309519
3.824	150.2215277
3.825	150.2121059
3.826	150.2026863
3.827	150.1932689
3.828	150.1838539
3.829	150.1744411
3.83	150.1650305
3.831	150.1556222
3.832	150.1462162
3.833	150.1368124
3.834	150.1274108
3.835	150.1180115
3.836	150.1086144
3.837	150.0992196
3.838	150.0898269
3.839	150.0804365
3.84	150.0710483
3.841	150.0616624
3.842	150.0522786
3.843	150.042897
3.844	150.0335177
3.845	150.0241405
3.846	150.0147656
3.847	150.0053928
3.848	149.9960222
3.849	149.9866538
3.85	149.9772876
3.851	149.9679235
3.852	149.9585617
3.853	149.949202
3.854	149.9398444
3.855	149.930489
3.856	149.9211358
3.857	149.9117848
3.858	149.9024358
3.859	149.8930891
3.86	149.8837444
3.861	149.874402
3.862	149.8650616
3.863	149.8557234
3.864	149.8463873
3.865	149.8370533
3.866	149.8277215
3.867	149.8183917
3.868	149.8090641
3.869	149.7997386
3.87	149.7904152
3.871	149.7810939
3.872	149.7717747
3.873	149.7624576
3.874	149.7531426
3.875	149.7438297
3.876	149.7345189
3.877	149.7252101
3.878	149.7159035
3.879	149.7065989
3.88	149.6972963
3.881	149.6879959
3.882	149.6786975
3.883	149.6694012
3.884	149.6601069
3.885	149.6508147
3.886	149.6415245
3.887	149.6322364
3.888	149.6229503
3.889	149.6136663
3.89	149.6043843
3.891	149.5951043
3.892	149.5858264
3.893	149.5765505
3.894	149.5672766
3.895	149.5580047
3.896	149.5487349
3.897	149.5394671
3.898	149.5302012
3.899	149.5209374
3.9	149.5116756
3.901	149.5024158
3.902	149.493158
3.903	149.4839022
3.904	149.4746484
3.905	149.4653965
3.906	149.4561467
3.907	149.4468988
3.908	149.4376529
3.909	149.428409
3.91	149.4191671
3.911	149.4099271
3.912	149.4006891
3.913	149.391453
3.914	149.382219
3.915	149.3729868
3.916	149.3637566
3.917	149.3545284
3.918	149.3453021
3.919	149.3360778
3.92	149.3268554
3.921	149.3176349
3.922	149.3084164
3.923	149.2991998
3.924	149.2899851
3.925	149.2807724
3.926	149.2715616
3.927	149.2623527
3.928	149.2531457
3.929	149.2439406
3.93	149.2347375
3.931	149.2255362
3.932	149.2163368
3.933	149.2071394
3.934	149.1979438
3.935	149.1887502
3.936	149.1795584
3.937	149.1703685
3.938	149.1611805
3.939	149.1519944
3.94	149.1428102
3.941	149.1336278
3.942	149.1244473
3.943	149.1152687
3.944	149.106092
3.945	149.0969171
3.946	149.0877441
3.947	149.0785729
3.948	149.0694036
3.949	149.0602362
3.95	149.0510706
3.951	149.0419069
3.952	149.032745
3.953	149.0235849
3.954	149.0144267
3.955	149.0052703
3.956	148.9961158
3.957	148.986963
3.958	148.9778121
3.959	148.9686631
3.96	148.9595158
3.961	148.9503704
3.962	148.9412268
3.963	148.932085
3.964	148.922945
3.965	148.9138069
3.966	148.9046705
3.967	148.8955359
3.968	148.8864032
3.969	148.8772722
3.97	148.868143
3.971	148.8590156
3.972	148.8498901
3.973	148.8407663
3.974	148.8316442
3.975	148.822524
3.976	148.8134055
3.977	148.8042889
3.978	148.7951739
3.979	148.7860608
3.98	148.7769494
3.981	148.7678398
3.982	148.758732
3.983	148.7496259
3.984	148.7405216
3.985	148.731419
3.986	148.7223182
3.987	148.7132191
3.988	148.7041218
3.989	148.6950262
3.99	148.6859324
3.991	148.6768403
3.992	148.6677499
3.993	148.6586613
3.994	148.6495744
3.995	148.6404892
3.996	148.6314058
3.997	148.6223241
3.998	148.6132441
3.999	148.6041658
4	148.5950893
4.001	148.5860144
4.002	148.5769413
4.003	148.5678699
4.004	148.5588001
4.005	148.5497321
4.006	148.5406658
4.007	148.5316012
4.008	148.5225383
4.009	148.513477
4.01	148.5044175
4.011	148.4953597
4.012	148.4863035
4.013	148.477249
4.014	148.4681962
4.015	148.4591451
4.016	148.4500957
4.017	148.4410479
4.018	148.4320018
4.019	148.4229574
4.02	148.4139146
4.021	148.4048736
4.022	148.3958341
4.023	148.3867964
4.024	148.3777602
4.025	148.3687258
4.026	148.359693
4.027	148.3506618
4.028	148.3416323
4.029	148.3326045
4.03	148.3235782
4.031	148.3145537
4.032	148.3055307
4.033	148.2965094
4.034	148.2874898
4.035	148.2784717
4.036	148.2694553
4.037	148.2604406
4.038	148.2514274
4.039	148.2424159
4.04	148.233406
4.041	148.2243977
4.042	148.215391
4.043	148.2063859
4.044	148.1973825
4.045	148.1883806
4.046	148.1793804
4.047	148.1703818
4.048	148.1613847
4.049	148.1523893
4.05	148.1433955
4.051	148.1344033
4.052	148.1254126
4.053	148.1164236
4.054	148.1074361
4.055	148.0984502
4.056	148.0894659
4.057	148.0804832
4.058	148.0715021
4.059	148.0625225
4.06	148.0535446
4.061	148.0445682
4.062	148.0355933
4.063	148.0266201
4.064	148.0176484
4.065	148.0086783
4.066	147.9997097
4.067	147.9907427
4.068	147.9817772
4.069	147.9728134
4.07	147.963851
4.071	147.9548902
4.072	147.945931
4.073	147.9369733
4.074	147.9280172
4.075	147.9190626
4.076	147.9101095
4.077	147.901158
4.078	147.892208
4.079	147.8832596
4.08	147.8743127
4.081	147.8653673
4.082	147.8564235
4.083	147.8474812
4.084	147.8385404
4.085	147.8296011
4.086	147.8206633
4.087	147.8117271
4.088	147.8027924
4.089	147.7938592
4.09	147.7849275
4.091	147.7759973
4.092	147.7670687
4.093	147.7581415
4.094	147.7492159
4.095	147.7402917
4.096	147.7313691
4.097	147.7224479
4.098	147.7135283
4.099	147.7046101
4.1	147.6956934
4.101	147.6867783
4.102	147.6778646
4.103	147.6689524
4.104	147.6600417
4.105	147.6511324
4.106	147.6422247
4.107	147.6333184
4.108	147.6244136
4.109	147.6155103
4.11	147.6066085
4.111	147.5977081
4.112	147.5888092
4.113	147.5799118
4.114	147.5710158
4.115	147.5621213
4.116	147.5532283
4.117	147.5443367
4.118	147.5354466
4.119	147.5265579
4.12	147.5176707
4.121	147.508785
4.122	147.4999006
4.123	147.4910178
4.124	147.4821364
4.125	147.4732564
4.126	147.4643779
4.127	147.4555008
4.128	147.4466252
4.129	147.437751
4.13	147.4288782
4.131	147.4200069
4.132	147.411137
4.133	147.4022685
4.134	147.3934015
4.135	147.3845359
4.136	147.3756717
4.137	147.3668089
4.138	147.3579476
4.139	147.3490877
4.14	147.3402292
4.141	147.3313721
4.142	147.3225164
4.143	147.3136621
4.144	147.3048093
4.145	147.2959578
4.146	147.2871078
4.147	147.2782592
4.148	147.269412
4.149	147.2605661
4.15	147.2517217
4.151	147.2428787
4.152	147.2340371
4.153	147.2251968
4.154	147.216358
4.155	147.2075206
4.156	147.1986845
4.157	147.1898498
4.158	147.1810165
4.159	147.1721847
4.16	147.1633541
4.161	147.154525
4.162	147.1456973
4.163	147.1368709
4.164	147.1280459
4.165	147.1192223
4.166	147.1104
4.167	147.1015791
4.168	147.0927596
4.169	147.0839415
4.17	147.0751247
4.171	147.0663093
4.172	147.0574952
4.173	147.0486826
4.174	147.0398712
4.175	147.0310613
4.176	147.0222526
4.177	147.0134454
4.178	147.0046395
4.179	146.9958349
4.18	146.9870317
4.181	146.9782299
4.182	146.9694293
4.183	146.9606302
4.184	146.9518324
4.185	146.9430359
4.186	146.9342407
4.187	146.9254469
4.188	146.9166545
4.189	146.9078633
4.19	146.8990735
4.191	146.8902851
4.192	146.8814979
4.193	146.8727121
4.194	146.8639276
4.195	146.8551445
4.196	146.8463627
4.197	146.8375822
4.198	146.828803
4.199	146.8200251
4.2	146.8112486
4.201	146.8024733
4.202	146.7936994
4.203	146.7849268
4.204	146.7761555
4.205	146.7673855
4.206	146.7586168
4.207	146.7498495
4.208	146.7410834
4.209	146.7323187
4.21	146.7235552
4.211	146.714793
4.212	146.7060322
4.213	146.6972726
4.214	146.6885144
4.215	146.6797574
4.216	146.6710017
4.217	146.6622473
4.218	146.6534943
4.219	146.6447425
4.22	146.6359919
4.221	146.6272427
4.222	146.6184948
4.223	146.6097481
4.224	146.6010027
4.225	146.5922586
4.226	146.5835158
4.227	146.5747743
4.228	146.566034
4.229	146.557295
4.23	146.5485573
4.231	146.5398208
4.232	146.5310856
4.233	146.5223517
4.234	146.5136191
4.235	146.5048877
4.236	146.4961576
4.237	146.4874287
4.238	146.4787011
4.239	146.4699748
4.24	146.4612497
4.241	146.4525259
4.242	146.4438033
4.243	146.435082
4.244	146.426362
4.245	146.4176432
4.246	146.4089256
4.247	146.4002093
4.248	146.3914942
4.249	146.3827804
4.25	146.3740678
4.251	146.3653565
4.252	146.3566464
4.253	146.3479376
4.254	146.33923
4.255	146.3305236
4.256	146.3218185
4.257	146.3131146
4.258	146.3044119
4.259	146.2957104
4.26	146.2870102
4.261	146.2783113
4.262	146.2696135
4.263	146.260917
4.264	146.2522217
4.265	146.2435276
4.266	146.2348348
4.267	146.2261431
4.268	146.2174527
4.269	146.2087635
4.27	146.2000756
4.271	146.1913888
4.272	146.1827033
4.273	146.1740189
4.274	146.1653358
4.275	146.1566539
4.276	146.1479732
4.277	146.1392937
4.278	146.1306154
4.279	146.1219383
4.28	146.1132624
4.281	146.1045878
4.282	146.0959143
4.283	146.087242
4.284	146.0785709
4.285	146.0699011
4.286	146.0612324
4.287	146.0525649
4.288	146.0438986
4.289	146.0352335
4.29	146.0265696
4.291	146.0179068
4.292	146.0092453
4.293	146.000585
4.294	145.9919258
4.295	145.9832678
4.296	145.974611
4.297	145.9659554
4.298	145.957301
4.299	145.9486477
4.3	145.9399957
4.301	145.9313448
4.302	145.922695
4.303	145.9140465
4.304	145.9053991
4.305	145.8967529
4.306	145.8881079
4.307	145.879464
4.308	145.8708213
4.309	145.8621798
4.31	145.8535395
4.311	145.8449003
4.312	145.8362622
4.313	145.8276254
4.314	145.8189897
4.315	145.8103551
4.316	145.8017217
4.317	145.7930895
4.318	145.7844584
4.319	145.7758285
4.32	145.7671997
4.321	145.7585721
4.322	145.7499457
4.323	145.7413203
4.324	145.7326962
4.325	145.7240732
4.326	145.7154513
4.327	145.7068306
4.328	145.698211
4.329	145.6895926
4.33	145.6809753
4.331	145.6723591
4.332	145.6637441
4.333	145.6551302
4.334	145.6465175
4.335	145.6379059
4.336	145.6292954
4.337	145.6206861
4.338	145.6120779
4.339	145.6034708
4.34	145.5948649
4.341	145.5862601
4.342	145.5776564
4.343	145.5690539
4.344	145.5604525
4.345	145.5518522
4.346	145.543253
4.347	145.5346549
4.348	145.526058
4.349	145.5174622
4.35	145.5088675
4.351	145.5002739
4.352	145.4916815
4.353	145.4830901
4.354	145.4744999
4.355	145.4659108
4.356	145.4573228
4.357	145.4487359
4.358	145.4401501
4.359	145.4315654
4.36	145.4229819
4.361	145.4143994
4.362	145.4058181
4.363	145.3972378
4.364	145.3886587
4.365	145.3800806
4.366	145.3715037
4.367	145.3629279
4.368	145.3543531
4.369	145.3457795
4.37	145.337207
4.371	145.3286355
4.372	145.3200652
4.373	145.3114959
4.374	145.3029277
4.375	145.2943607
4.376	145.2857947
4.377	145.2772298
4.378	145.268666
4.379	145.2601033
4.38	145.2515417
4.381	145.2429811
4.382	145.2344217
4.383	145.2258633
4.384	145.217306
4.385	145.2087498
4.386	145.2001947
4.387	145.1916406
4.388	145.1830877
4.389	145.1745358
4.39	145.1659849
4.391	145.1574352
4.392	145.1488865
4.393	145.1403389
4.394	145.1317924
4.395	145.123247
4.396	145.1147026
4.397	145.1061593
4.398	145.097617
4.399	145.0890758
4.4	145.0805357
4.401	145.0719967
4.402	145.0634587
4.403	145.0549218
4.404	145.0463859
4.405	145.0378511
4.406	145.0293174
4.407	145.0207847
4.408	145.0122531
4.409	145.0037225
4.41	144.995193
4.411	144.9866646
4.412	144.9781372
4.413	144.9696108
4.414	144.9610855
4.415	144.9525613
4.416	144.9440381
4.417	144.935516
4.418	144.9269949
4.419	144.9184748
4.42	144.9099558
4.421	144.9014379
4.422	144.892921
4.423	144.8844051
4.424	144.8758903
4.425	144.8673765
4.426	144.8588638
4.427	144.850352
4.428	144.8418414
4.429	144.8333318
4.43	144.8248232
4.431	144.8163156
4.432	144.8078091
4.433	144.7993036
4.434	144.7907992
4.435	144.7822957
4.436	144.7737934
4.437	144.765292
4.438	144.7567917
4.439	144.7482924
4.44	144.7397941
4.441	144.7312968
4.442	144.7228006
4.443	144.7143054
4.444	144.7058112
4.445	144.6973181
4.446	144.688826
4.447	144.6803349
4.448	144.6718448
4.449	144.6633557
4.45	144.6548676
4.451	144.6463806
4.452	144.6378946
4.453	144.6294096
4.454	144.6209256
4.455	144.6124426
4.456	144.6039607
4.457	144.5954797
4.458	144.5869998
4.459	144.5785208
4.46	144.5700429
4.461	144.561566
4.462	144.5530901
4.463	144.5446152
4.464	144.5361413
4.465	144.5276684
4.466	144.5191965
4.467	144.5107257
4.468	144.5022558
4.469	144.4937869
4.47	144.485319
4.471	144.4768521
4.472	144.4683863
4.473	144.4599214
4.474	144.4514575
4.475	144.4429946
4.476	144.4345327
4.477	144.4260718
4.478	144.4176119
4.479	144.409153
4.48	144.4006951
4.481	144.3922381
4.482	144.3837822
4.483	144.3753272
4.484	144.3668733
4.485	144.3584203
4.486	144.3499683
4.487	144.3415173
4.488	144.3330673
4.489	144.3246182
4.49	144.3161702
4.491	144.3077231
4.492	144.299277
4.493	144.2908319
4.494	144.2823878
4.495	144.2739446
4.496	144.2655025
4.497	144.2570613
4.498	144.2486211
4.499	144.2401818
4.5	144.2317435
4.501	144.2233063
4.502	144.2148699
4.503	144.2064346
4.504	144.1980002
4.505	144.1895668
4.506	144.1811344
4.507	144.1727029
4.508	144.1642724
4.509	144.1558429
4.51	144.1474143
4.511	144.1389867
4.512	144.1305601
4.513	144.1221344
4.514	144.1137097
4.515	144.105286
4.516	144.0968632
4.517	144.0884413
4.518	144.0800205
4.519	144.0716006
4.52	144.0631816
4.521	144.0547637
4.522	144.0463466
4.523	144.0379306
4.524	144.0295154
4.525	144.0211013
4.526	144.0126881
4.527	144.0042758
4.528	143.9958645
4.529	143.9874542
4.53	143.9790448
4.531	143.9706363
4.532	143.9622288
4.533	143.9538223
4.534	143.9454167
4.535	143.937012
4.536	143.9286083
4.537	143.9202055
4.538	143.9118037
4.539	143.9034029
4.54	143.8950029
4.541	143.8866039
4.542	143.8782059
4.543	143.8698088
4.544	143.8614126
4.545	143.8530174
4.546	143.8446231
4.547	143.8362297
4.548	143.8278373
4.549	143.8194458
4.55	143.8110553
4.551	143.8026657
4.552	143.794277
4.553	143.7858893
4.554	143.7775025
4.555	143.7691166
4.556	143.7607317
4.557	143.7523476
4.558	143.7439646
4.559	143.7355824
4.56	143.7272012
4.561	143.7188209
4.562	143.7104415
4.563	143.7020631
4.564	143.6936855
4.565	143.6853089
4.566	143.6769333
4.567	143.6685585
4.568	143.6601847
4.569	143.6518118
4.57	143.6434398
4.571	143.6350687
4.572	143.6266986
4.573	143.6183294
4.574	143.6099611
4.575	143.6015937
4.576	143.5932272
4.577	143.5848616
4.578	143.576497
4.579	143.5681333
4.58	143.5597704
4.581	143.5514085
4.582	143.5430476
4.583	143.5346875
4.584	143.5263283
4.585	143.5179701
4.586	143.5096127
4.587	143.5012563
4.588	143.4929007
4.589	143.4845461
4.59	143.4761924
4.591	143.4678396
4.592	143.4594877
4.593	143.4511367
4.594	143.4427866
4.595	143.4344374
4.596	143.4260891
4.597	143.4177417
4.598	143.4093953
4.599	143.4010497
4.6	143.392705
4.601	143.3843612
4.602	143.3760183
4.603	143.3676763
4.604	143.3593353
4.605	143.3509951
4.606	143.3426558
4.607	143.3343174
4.608	143.3259799
4.609	143.3176432
4.61	143.3093075
4.611	143.3009727
4.612	143.2926388
4.613	143.2843057
4.614	143.2759736
4.615	143.2676423
4.616	143.2593119
4.617	143.2509824
4.618	143.2426538
4.619	143.2343261
4.62	143.2259993
4.621	143.2176734
4.622	143.2093483
4.623	143.2010242
4.624	143.1927009
4.625	143.1843785
4.626	143.176057
4.627	143.1677363
4.628	143.1594166
4.629	143.1510977
4.63	143.1427797
4.631	143.1344626
4.632	143.1261464
4.633	143.117831
4.634	143.1095165
4.635	143.1012029
4.636	143.0928902
4.637	143.0845784
4.638	143.0762674
4.639	143.0679573
4.64	143.0596481
4.641	143.0513397
4.642	143.0430322
4.643	143.0347256
4.644	143.0264199
4.645	143.018115
4.646	143.0098111
4.647	143.0015079
4.648	142.9932057
4.649	142.9849043
4.65	142.9766038
4.651	142.9683041
4.652	142.9600053
4.653	142.9517074
4.654	142.9434104
4.655	142.9351142
4.656	142.9268188
4.657	142.9185244
4.658	142.9102308
4.659	142.901938
4.66	142.8936462
4.661	142.8853552
4.662	142.877065
4.663	142.8687757
4.664	142.8604873
4.665	142.8521997
4.666	142.843913
4.667	142.8356271
4.668	142.8273421
4.669	142.819058
4.67	142.8107747
4.671	142.8024922
4.672	142.7942107
4.673	142.7859299
4.674	142.7776501
4.675	142.769371
4.676	142.7610929
4.677	142.7528155
4.678	142.7445391
4.679	142.7362634
4.68	142.7279887
4.681	142.7197148
4.682	142.7114417
4.683	142.7031695
4.684	142.6948981
4.685	142.6866276
4.686	142.6783579
4.687	142.670089
4.688	142.661821
4.689	142.6535539
4.69	142.6452876
4.691	142.6370221
4.692	142.6287575
4.693	142.6204937
4.694	142.6122308
4.695	142.6039687
4.696	142.5957075
4.697	142.587447
4.698	142.5791875
4.699	142.5709287
4.7	142.5626708
4.701	142.5544138
4.702	142.5461576
4.703	142.5379022
4.704	142.5296476
4.705	142.5213939
4.706	142.513141
4.707	142.504889
4.708	142.4966378
4.709	142.4883874
4.71	142.4801379
4.711	142.4718891
4.712	142.4636413
4.713	142.4553942
4.714	142.447148
4.715	142.4389026
4.716	142.430658
4.717	142.4224143
4.718	142.4141714
4.719	142.4059293
4.72	142.3976881
4.721	142.3894477
4.722	142.3812081
4.723	142.3729693
4.724	142.3647314
4.725	142.3564942
4.726	142.3482579
4.727	142.3400225
4.728	142.3317878
4.729	142.323554
4.73	142.315321
4.731	142.3070888
4.732	142.2988574
4.733	142.2906269
4.734	142.2823972
4.735	142.2741683
4.736	142.2659402
4.737	142.2577129
4.738	142.2494864
4.739	142.2412608
4.74	142.233036
4.741	142.224812
4.742	142.2165888
4.743	142.2083664
4.744	142.2001449
4.745	142.1919241
4.746	142.1837042
4.747	142.1754851
4.748	142.1672668
4.749	142.1590493
4.75	142.1508326
4.751	142.1426168
4.752	142.1344017
4.753	142.1261874
4.754	142.117974
4.755	142.1097614
4.756	142.1015496
4.757	142.0933385
4.758	142.0851283
4.759	142.0769189
4.76	142.0687103
4.761	142.0605025
4.762	142.0522956
4.763	142.0440894
4.764	142.035884
4.765	142.0276794
4.766	142.0194757
4.767	142.0112727
4.768	142.0030705
4.769	141.9948692
4.77	141.9866686
4.771	141.9784689
4.772	141.9702699
4.773	141.9620717
4.774	141.9538744
4.775	141.9456778
4.776	141.9374821
4.777	141.9292871
4.778	141.9210929
4.779	141.9128996
4.78	141.904707
4.781	141.8965152
4.782	141.8883242
4.783	141.880134
4.784	141.8719446
4.785	141.863756
4.786	141.8555682
4.787	141.8473812
4.788	141.839195
4.789	141.8310096
4.79	141.8228249
4.791	141.8146411
4.792	141.806458
4.793	141.7982758
4.794	141.7900943
4.795	141.7819136
4.796	141.7737337
4.797	141.7655546
4.798	141.7573763
4.799	141.7491987
4.8	141.741022


==> data/amc_phase_simulation.txt <==
1.4	165.0807525
1.4022	165.0506181
1.4044	165.0204307
1.4066	164.99019
1.4088	164.9598956
1.411	164.9295472
1.4132	164.8991443
1.4154	164.8686866
1.4176	164.8381738
1.4198	164.8076055
1.422	164.7769813
1.4242	164.7463008
1.4264	164.7155636
1.4286	164.6847694
1.4308	164.6539178
1.433	164.6230084
1.4352	164.5920407
1.4374	164.5610144
1.4396	164.5299291
1.4418	164.4987844
1.444	164.4675798
1.4462	164.436315
1.4484	164.4049895
1.4506	164.373603
1.4528	164.3421549
1.455	164.3106448
1.4572	164.2790724
1.4594	164.2474372
1.4616	164.2157387
1.4638	164.1839765
1.466	164.1521502
1.4682	164.1202593
1.4704	164.0883033
1.4726	164.0562818
1.4748	164.0241943
1.477	163.9920403
1.4792	163.9598195
1.4814	163.9275312
1.4836	163.895175
1.4858	163.8627504
1.488	163.8302569
1.4902	163.7976941
1.4924	163.7650614
1.4946	163.7323582
1.4968	163.6995842
1.499	163.6667388
1.5012	163.6338215
1.5034	163.6008316
1.5056	163.5677688
1.5078	163.5346325
1.51	163.501422
1.5122	163.468137
1.5144	163.4347768
1.5166	163.4013408
1.5188	163.3678285
1.521	163.3342394
1.5232	163.3005728
1.5254	163.2668282
1.5276	163.2330049
1.5298	163.1991025
1.532	163.1651203
1.5342	163.1310576
1.5364	163.0969139
1.5386	163.0626886
1.5408	163.028381
1.543	162.9939906
1.5452	162.9595166
1.5474	162.9249585
1.5496	162.8903155
1.5518	162.8555871
1.554	162.8207725
1.5562	162.7858711
1.5584	162.7508823
1.5606	162.7158053
1.5628	162.6806395
1.565	162.6453841
1.5672	162.6100384
1.5694	162.5746019
1.5716	162.5390736
1.5738	162.5034529
1.576	162.4677391
1.5782	162.4319314
1.5804	162.3960291
1.5826	162.3600314
1.5848	162.3239376
1.587	162.2877469
1.5892	162.2514584
1.5914	162.2150714
1.5936	162.1785852
1.5958	162.1419989
1.598	162.1053116
1.6002	162.0685226
1.6024	162.0316311
1.6046	161.9946361
1.6068	161.9575369
1.609	161.9203325
1.6112	161.8830222
1.6134	161.845605
1.6156	161.80808
1.6178	161.7704464
1.62	161.7327032
1.6222	161.6948495
1.6244	161.6568843
1.6266	161.6188069
1.6288	161.5806161
1.631	161.542311
1.6332	161.5038908
1.6354	161.4653543
1.6376	161.4267005
1.6398	161.3879286
1.642	161.3490374
1.6442	161.310026
1.6464	161.2708932
1.6486	161.2316381
1.6508	161.1922596
1.653	161.1527565
1.6552	161.1131279
1.6574	161.0733726
1.6596	161.0334896
1.6618	160.9934775
1.664	160.9533355
1.6662	160.9130622
1.6684	160.8726565
1.6706	160.8321172
1.6728	160.7914432
1.675	160.7506332
1.6772	160.709686
1.6794	160.6686004
1.6816	160.6273751
1.6838	160.5860088
1.686	160.5445004
1.6882	160.5028483
1.6904	160.4610515
1.6926	160.4191084
1.6948	160.3770178
1.697	160.3347784
1.6992	160.2923886
1.7014	160.2498472
1.7036	160.2071527
1.7058	160.1643037
1.708	160.1212988
1.7102	160.0781364
1.7124	160.0348151
1.7146	159.9913334
1.7168	159.9476897
1.719	159.9038825
1.7212	159.8599103
1.7234	159.8157715
1.7256	159.7714644
1.7278	159.7269875
1.73	159.6823391
1.7322	159.6375175
1.7344	159.5925211
1.7366	159.5473481
1.7388	159.5019968
1.741	159.4564655
1.7432	159.4107523
1.7454	159.3648556
1.7476	159.3187734
1.7498	159.2725039
1.752	159.2260453
1.7542	159.1793956
1.7564	159.1325529
1.7586	159.0855153
1.7608	159.0382809
1.763	158.9908475
1.7652	158.9432132
1.7674	158.8953759
1.7696	158.8473336
1.7718	158.7990841
1.774	158.7506252
1.7762	158.7019549
1.7784	158.653071
1.7806	158.6039711
1.7828	158.554653
1.785	158.5051145
1.7872	158.4553532
1.7894	158.4053668
1.7916	158.3551528
1.7938	158.3047089
1.796	158.2540326
1.7982	158.2031213
1.8004	158.1519726
1.8026	158.100584
1.8048	158.0489527
1.807	157.9970761
1.8092	157.9449517
1.8114	157.8925766
1.8136	157.8399482
1.8158	157.7870635
1.818	157.7339198
1.8202	157.6805142
1.8224	157.6268438
1.8246	157.5729056
1.8268	157.5186966
1.829	157.4642137
1.8312	157.4094538
1.8334	157.3544139
1.8356	157.2990907
1.8378	157.2434809
1.84	157.1875812
1.8422	157.1313884
1.8444	157.074899
1.8466	157.0181096
1.8488	156.9610166
1.851	156.9036165
1.8532	156.8459058
1.8554	156.7878807
1.8576	156.7295375
1.8598	156.6708724
1.862	156.6118816
1.8642	156.5525612
1.8664	156.4929072
1.8686	156.4329156
1.8708	156.3725823
1.873	156.3119031
1.8752	156.2508737
1.8774	156.18949
1.8796	156.1277475
1.8818	156.0656417
1.884	156.0031682
1.8862	155.9403224
1.8884	155.8770996
1.8906	155.8134951
1.8928	155.749504
1.895	155.6851215
1.8972	155.6203425
1.8994	155.5551619
1.9016	155.4895747
1.9038	155.4235756
1.906	155.3571592
1.9082	155.2903201
1.9104	155.2230528
1.9126	155.1553516
1.9148	155.0872109
1.917	155.0186248
1.9192	154.9495874
1.9214	154.8800927
1.9236	154.8101345
1.9258	154.7397066
1.928	154.6688027
1.9302	154.5974163
1.9324	154.5255407
1.9346	154.4531693
1.9368	154.3802952
1.939	154.3069116
1.9412	154.2330112
1.9434	154.158587
1.9456	154.0836315
1.9478	154.0081372
1.95	153.9320966
1.9522	153.8555018
1.9544	153.778345
1.9566	153.7006181
1.9588	153.6223127
1.961	153.5434207
1.9632	153.4639334
1.9654	153.3838421
1.9676	153.3031379
1.9698	153.2218118
1.972	153.1398545
1.9742	153.0572566
1.9764	152.9740086
1.9786	152.8901006
1.9808	152.8055227
1.983	152.7202646
1.9852	152.6343159
1.9874	152.5476661
1.9896	152.4603043
1.9918	152.3722194
1.994	152.2834002
1.9962	152.1938352
1.9984	152.1035125
2.0006	152.0124203
2.0028	151.9205462
2.005	151.8278777
2.0072	151.7344021
2.0094	151.6401063
2.0116	151.5449769
2.0138	151.4490003
2.016	151.3521626
2.0182	151.2544496
2.0204	151.1558467
2.0226	151.0563391
2.0248	150.9559115
2.027	150.8545484
2.0292	150.7522339
2.0314	150.6489519
2.0336	150.5446856
2.0358	150.439418
2.038	150.3331319
2.0402	150.2258093
2.0424	150.1174321
2.0446	150.0079817
2.0468	149.897439
2.049	149.7857844
2.0512	149.6729981
2.0534	149.5590594
2.0556	149.4439475
2.0578	149.327641
2.06	149.2101177
2.0622	149.0913552
2.0644	148.9713305
2.0666	148.8500198
2.0688	148.7273989
2.071	148.603443
2.0732	148.4781266
2.0754	148.3514235
2.0776	148.2233069
2.0798	148.0937495
2.082	147.9627229
2.0842	147.8301983
2.0864	147.6961459
2.0886	147.5605353
2.0908	147.4233352
2.093	147.2845135
2.0952	147.1440373
2.0974	147.0018725
2.0996	146.8579845
2.1018	146.7123374
2.104	146.5648947
2.1062	146.4156184
2.1084	146.2644697
2.1106	146.1114089
2.1128	145.9563948
2.115	145.7993852
2.1172	145.6403368
2.1194	145.4792048
2.1216	145.3159432
2.1238	145.1505047
2.126	144.9828407
2.1282	144.8129009
2.1304	144.6406336
2.1326	144.4659857
2.1348	144.2889022
2.137	144.1093266
2.1392	143.9272008
2.1414	143.7424644
2.1436	143.5550557
2.1458	143.3649107
2.148	143.1719635
2.1502	142.9761459
2.1524	142.7773878
2.1546	142.5756166
2.1568	142.3707574
2.159	142.1627329
2.1612	141.9514631
2.1634	141.7368654
2.1656	141.5188544
2.1678	141.2973417
2.17	141.0722362
2.1722	140.8434431
2.1744	140.6108649
2.1766	140.3744002
2.1788	140.1339443
2.181	139.8893886
2.1832	139.6406207
2.1854	139.3875241
2.1876	139.129978
2.1898	138.8678571
2.192	138.6010316
2.1942	138.3293667
2.1964	138.0527226
2.1986	137.7709539
2.2008	137.4839101
2.203	137.1914343
2.2052	136.8933638
2.2074	136.5895295
2.2096	136.2797554
2.2118	135.9638584
2.214	135.6416481
2.2162	135.3129263
2.2184	134.9774866
2.2206	134.6351138
2.2228	134.285584
2.225	133.9286636
2.2272	133.5641089
2.2294	133.1916658
2.2316	132.8110692
2.2338	132.4220422
2.236	132.0242955
2.2382	131.6175269
2.2404	131.2014207
2.2426	130.7756464
2.2448	130.3398587
2.247	129.8936957
2.2492	129.4367788
2.2514	128.9687113
2.2536	128.4890777
2.2558	127.997442
2.258	127.4933471
2.2602	126.9763134
2.2624	126.4458373
2.2646	125.9013898
2.2668	125.3424154
2.269	124.7683296
2.2712	124.178518
2.2734	123.572334
2.2756	122.9490971
2.2778	122.3080902
2.28	121.648558
2.2822	120.9697042
2.2844	120.2706891
2.2866	119.5506264
2.2888	118.8085808
2.291	118.0435643
2.2932	117.2545334
2.2954	116.4403849
2.2976	115.5999523
2.2998	114.7320017
2.302	113.8352275
2.3042	112.9082475
2.3064	111.9495981
2.3086	110.9577292
2.3108	109.9309984
2.313	108.8676653
2.3152	107.7658854
2.3174	106.6237036
2.3196	105.4390473
2.3218	104.20972
2.324	102.9333935
2.3262	101.6076009
2.3284	100.2297295
2.3306	98.79701289
2.3328	97.30652415
2.335	95.75516897
2.3372	94.13967933
2.3394	92.4566081
2.3416	90.70232475
2.3438	88.87301273
2.346	86.96466886
2.3482	84.97310553
2.3504	82.8939563
2.3526	80.72268585
2.3548	78.4546053
2.357	76.08489406
2.3592	73.6086295
2.3614	71.02082605
2.3636	68.31648526
2.3658	65.49065848
2.368	62.53852403
2.3702	59.45548033
2.3724	56.23725636
2.3746	52.88004055
2.3768	49.38062802
2.379	45.73658553
2.3812	41.94643198
2.3834	38.00983045
2.3856	33.92778581
2.3878	29.70283992
2.39	25.33925374
2.3922	20.84316388
2.3944	16.22269967
2.3966	11.48804639
2.3988	6.651441467
2.4	3.975328917
2.401	1.726956561
2.4032	-3.269015994
2.4054	-8.319298572
2.4076	-13.40500333
2.4098	-18.50654675
2.412	-23.60397601
2.4142	-28.67743488
2.4164	-33.70762449
2.4186	-38.67623226
2.4208	-43.56630587
2.423	-48.36255474
2.4252	-53.05156871
2.4274	-57.62195037
2.4296	-62.06436451
2.4318	-66.37151318
2.434	-70.53804868
2.4362	-74.56043846
2.4384	-78.43679644
2.4406	-82.16669408
2.4428	-85.7509631
2.445	-89.19149927
2.4472	-92.4910745
2.4494	-95.65316243
2.4516	-98.68178056
2.4538	-101.5813505
2.456	-104.3565769
2.4582	-107.0123439
2.4604	-109.5536292
2.4626	-111.9854329
2.4648	-114.3127198
2.467	-116.5403749
2.4692	-118.6731677
2.4714	-120.7157259
2.4736	-122.6725171
2.4758	-124.5478349
2.478	-126.3457914
2.4802	-128.0703133
2.4824	-129.7251402
2.4846	-131.3138268
2.4868	-132.8397459
2.489	-134.3060935
2.4912	-135.7158944
2.4934	-137.0720088
2.4956	-138.3771399
2.4978	-139.6338432
2.5	-140.8445535
2.5022	-142.0113583
2.5044	-143.1366992
2.5066	-144.2224366
2.5088	-145.270495
2.511	-146.2826784
2.5132	-147.2606868
2.5154	-148.2061245
2.5176	-149.1205054
2.5198	-150.005259
2.522	-150.8617354
2.5242	-151.6912104
2.5264	-152.4948894
2.5286	-153.2739125
2.5308	-154.0293578
2.533	-154.7622457
2.5352	-155.473542
2.5374	-156.1641614
2.5396	-156.8349707
2.5418	-157.4867915
2.544	-158.120403
2.5462	-158.7365442
2.5484	-159.3359171
2.5506	-159.9191879
2.5528	-160.4869897
2.555	-161.0399245
2.5572	-161.5785645
2.5594	-162.1034542
2.5616	-162.6151119
2.5638	-163.1140312
2.566	-163.6006823
2.5682	-164.0755134
2.5704	-164.5389519
2.5726	-164.9914055
2.5748	-165.4332634
2.577	-165.8648971
2.5792	-166.2866615
2.5814	-166.6988959
2.5836	-167.1019244
2.5858	-167.4960572
2.588	-167.8815912
2.5902	-168.2588102
2.5924	-168.6279864
2.5946	-168.9893802
2.5968	-169.3432415
2.599	-169.6898097
2.6012	-170.0293142
2.6034	-170.3619755
2.6056	-170.688005
2.6078	-171.0076057
2.61	-171.3209725
2.6122	-171.6282929
2.6144	-171.9297468
2.6166	-172.2255075
2.6188	-172.5157414
2.621	-172.8006087
2.6232	-173.0802637
2.6254	-173.3548548
2.6276	-173.624525
2.6298	-173.889412
2.632	-174.1496485
2.6342	-174.4053626
2.6364	-174.6566775
2.6386	-174.9037123
2.6408	-175.1465818
2.643	-175.3853968
2.6452	-175.6202643
2.6474	-175.8512876
2.6496	-176.0785665
2.6518	-176.3021973
2.654	-176.5222734
2.6562	-176.7388846
2.6584	-176.9521181
2.6606	-177.1620583
2.6628	-177.3687865
2.665	-177.5723816
2.6672	-177.7729201
2.6694	-177.9704757
2.6716	-178.1651201
2.6738	-178.3569225
2.676	-178.5459503
2.6782	-178.7322685
2.6804	-178.9159401
2.6826	-179.0970264
2.6848	-179.2755867
2.687	-179.4516785
2.6892	-179.6253577
2.6914	-179.7966784
2.6936	-179.9656933
2.6958	179.8675466
2.698	179.7029918
2.7002	179.540594
2.7024	179.3803066
2.7046	179.2220841
2.7068	179.0658823
2.709	178.9116584
2.7112	178.7593706
2.7134	178.6089782
2.7156	178.460442
2.7178	178.3137235
2.72	178.1687854
2.7222	178.0255914
2.7244	177.884106
2.7266	177.744295
2.7288	177.6061247
2.731	177.4695626
2.7332	177.3345769
2.7354	177.2011366
2.7376	177.0692117
2.7398	176.9387727
2.742	176.809791
2.7442	176.6822388
2.7464	176.5560887
2.7486	176.4313143
2.7508	176.3078898
2.753	176.1857899
2.7552	176.06499
2.7574	175.9454662
2.7596	175.8271949
2.7618	175.7101535
2.764	175.5943194
2.7662	175.4796711
2.7684	175.3661872
2.7706	175.253847
2.7728	175.1426302
2.775	175.0325171
2.7772	174.9234883
2.7794	174.8155249
2.7816	174.7086084
2.7838	174.6027209
2.786	174.4978447
2.7882	174.3939626
2.7904	174.2910578
2.7926	174.1891138
2.7948	174.0881144
2.797	173.988044
2.7992	173.8888872
2.8014	173.7906288
2.8036	173.6932543
2.8058	173.5967491
2.808	173.5010992
2.8102	173.4062907
2.8124	173.3123102
2.8146	173.2191444
2.8168	173.1267804
2.819	173.0352055
2.8212	172.9444073
2.8234	172.8543737
2.8256	172.7650927
2.8278	172.6765528
2.83	172.5887425
2.8322	172.5016505
2.8344	172.4152661
2.8366	172.3295783
2.8388	172.2445768
2.841	172.1602511
2.8432	172.0765912
2.8454	171.9935872
2.8476	171.9112294
2.8498	171.8295082
2.852	171.7484143
2.8542	171.6679385
2.8564	171.588072
2.8586	171.5088058
2.8608	171.4301313
2.863	171.3520401
2.8652	171.2745239
2.8674	171.1975744
2.8696	171.1211837
2.8718	171.045344
2.874	170.9700475
2.8762	170.8952867
2.8784	170.8210541
2.8806	170.7473424
2.8828	170.6741446
2.885	170.6014535
2.8872	170.5292624
2.8894	170.4575643
2.8916	170.3863527
2.8938	170.315621
2.896	170.2453629
2.8982	170.1755719
2.9004	170.106242
2.9026	170.0373671
2.9048	169.9689411
2.907	169.9009582
2.9092	169.8334127
2.9114	169.7662988
2.9136	169.6996111
2.9158	169.633344
2.918	169.5674921
2.9202	169.5020503
2.9224	169.4370132
2.9246	169.3723758
2.9268	169.308133
2.929	169.24428
2.9312	169.1808118
2.9334	169.1177237
2.9356	169.055011
2.9378	168.9926692
2.94	168.9306936
2.9422	168.8690798
2.9444	168.8078234
2.9466	168.7469201
2.9488	168.6863657
2.951	168.6261559
2.9532	168.5662868
2.9554	168.5067542
2.9576	168.4475541
2.9598	168.3886828
2.962	168.3301362
2.9642	168.2719107
2.9664	168.2140026
2.9686	168.156408
2.9708	168.0991236
2.973	168.0421456
2.9752	167.9854706
2.9774	167.9290951
2.9796	167.8730158
2.9818	167.8172293
2.984	167.7617322
2.9862	167.7065213
2.9884	167.6515932
2.9906	167.5969448
2.9928	167.5425727
2.995	167.4884738
2.9972	167.4346446
2.9994	167.3810819
3.0016	167.3277819
3.0038	167.2747411
3.006	167.2219555
3.0082	167.1694205
3.0104	167.1171311
3.0126	167.0650814
3.0148	167.0132639
3.017	166.9616692
3.0192	166.9102847
3.0214	166.859093
3.0236	166.8080692
3.0258	166.7571764
3.028	166.7063583
3.0302	166.6555274
3.0324	166.6045454
3.0346	166.553195
3.0368	166.5011495
3.039	166.4479873
3.0412	166.3934024
3.0434	166.3378614
3.0456	166.2833629
3.0478	166.2324401
3.05	166.1855107
3.0522	166.1408549
3.0544	166.0967841
3.0566	166.0525071
3.0588	166.0078333
3.061	165.9628078
3.0632	165.917533
3.0654	165.8721072
3.0676	165.8266092
3.0698	165.7810986
3.072	165.7356192
3.0742	165.6902034
3.0764	165.6448751
3.0786	165.5996516
3.0808	165.5545461
3.083	165.5095681
3.0852	165.464725
3.0874	165.420022
3.0896	165.3754631
3.0918	165.3310511
3.094	165.2867881
3.0962	165.2426755
3.0984	165.1987142
3.1006	165.1549046
3.1028	165.111247
3.105	165.0677413
3.1072	165.0243871
3.1094	164.9811841
3.1116	164.9381317
3.1138	164.8952292
3.116	164.8524758
3.1182	164.8098707
3.1204	164.7674129
3.1226	164.7251016
3.1248	164.6829358
3.127	164.6409144
3.1292	164.5990364
3.1314	164.5573008
3.1336	164.5157064
3.1358	164.4742522
3.138	164.4329372
3.1402	164.3917602
3.1424	164.3507201
3.1446	164.3098158
3.1468	164.2690463
3.149	164.2284104
3.1512	164.1879071
3.1534	164.1475352
3.1556	164.1072937
3.1578	164.0671815
3.16	164.0271976
3.1622	163.9873408
3.1644	163.9476102
3.1666	163.9080047
3.1688	163.8685232
3.171	163.8291647
3.1732	163.7899282
3.1754	163.7508126
3.1776	163.7118171
3.1798	163.6729405
3.182	163.6341819
3.1842	163.5955404
3.1864	163.5570149
3.1886	163.5186044
3.1908	163.4803081
3.193	163.442125
3.1952	163.4040542
3.1974	163.3660947
3.1996	163.3282456
3.2018	163.2905061
3.204	163.2528752
3.2062	163.215352
3.2084	163.1779357
3.2106	163.1406254
3.2128	163.1034202
3.215	163.0663193
3.2172	163.0293219
3.2194	162.992427
3.2216	162.9556339
3.2238	162.9189418
3.226	162.8823499
3.2282	162.8458572
3.2304	162.8094632
3.2326	162.7731669
3.2348	162.7369676
3.237	162.7008645
3.2392	162.6648569
3.2414	162.628944
3.2436	162.5931251
3.2458	162.5573994
3.248	162.5217662
3.2502	162.4862247
3.2524	162.4507743
3.2546	162.4154143
3.2568	162.3801439
3.259	162.3449624
3.2612	162.3098692
3.2634	162.2748636
3.2656	162.2399448
3.2678	162.2051123
3.27	162.1703654
3.2722	162.1357034
3.2744	162.1011256
3.2766	162.0666315
3.2788	162.0322203
3.281	161.9978916
3.2832	161.9636445
3.2854	161.9294786
3.2876	161.8953932
3.2898	161.8613877
3.292	161.8274615
3.2942	161.793614
3.2964	161.7598446
3.2986	161.7261528
3.3008	161.692538
3.303	161.6589995
3.3052	161.6255369
3.3074	161.5921495
3.3096	161.5588369
3.3118	161.5255984
3.314	161.4924336
3.3162	161.4593418
3.3184	161.4263226
3.3206	161.3933754
3.3228	161.3604998
3.325	161.3276951
3.3272	161.2949608
3.3294	161.2622966
3.3316	161.2297017
3.3338	161.1971759
3.336	161.1647185
3.3382	161.1323291
3.3404	161.1000071
3.3426	161.0677522
3.3448	161.0355638
3.347	161.0034415
3.3492	160.9713847
3.3514	160.9393931
3.3536	160.9074662
3.3558	160.8756034
3.358	160.8438045
3.3602	160.8120688
3.3624	160.7803961
3.3646	160.7487857
3.3668	160.7172374
3.369	160.6857506
3.3712	160.654325
3.3734	160.6229601
3.3756	160.5916555
3.3778	160.5604108
3.38	160.5292256
3.3822	160.4980994
3.3844	160.4670319
3.3866	160.4360227
3.3888	160.4050713
3.391	160.3741774
3.3932	160.3433406
3.3954	160.3125605
3.3976	160.2818367
3.3998	160.2511688
3.402	160.2205565
3.4042	160.1899994
3.4064	160.1594971
3.4086	160.1290493
3.4108	160.0986555
3.413	160.0683155
3.4152	160.0380288
3.4174	160.0077951
3.4196	159.9776141
3.4218	159.9474854
3.424	159.9174087
3.4262	159.8873836
3.4284	159.8574098
3.4306	159.827487
3.4328	159.7976148
3.435	159.7677928
3.4372	159.7380208
3.4394	159.7082985
3.4416	159.6786255
3.4438	159.6490014
3.446	159.6194261
3.4482	159.5898991
3.4504	159.5604201
3.4526	159.5309889
3.4548	159.5016052
3.457	159.4722685
3.4592	159.4429787
3.4614	159.4137354
3.4636	159.3845384
3.4658	159.3553873
3.468	159.3262818
3.4702	159.2972217
3.4724	159.2682067
3.4746	159.2392365
3.4768	159.2103108
3.479	159.1814293
3.4812	159.1525917
3.4834	159.1237979
3.4856	159.0950474
3.4878	159.0663401
3.49	159.0376756
3.4922	159.0090537
3.4944	158.9804742
3.4966	158.9519367
3.4988	158.9234411
3.501	158.8949869
3.5032	158.8665741
3.5054	158.8382023
3.5076	158.8098714
3.5098	158.7815809
3.512	158.7533308
3.5142	158.7251207
3.5164	158.6969503
3.5186	158.6688196
3.5208	158.6407282
3.523	158.6126758
3.5252	158.5846623
3.5274	158.5566874
3.5296	158.5287509
3.5318	158.5008525
3.534	158.4729921
3.5362	158.4451693
3.5384	158.417384
3.5406	158.389636
3.5428	158.3619249
3.545	158.3342507
3.5472	158.306613
3.5494	158.2790117
3.5516	158.2514465
3.5538	158.2239173
3.556	158.1964238
3.5582	158.1689658
3.5604	158.1415431
3.5626	158.1141554
3.5648	158.0868027
3.567	158.0594847
3.5692	158.0322011
3.5714	158.0049518
3.5736	157.9777366
3.5758	157.9505553
3.578	157.9234076
3.5802	157.8962934
3.5824	157.8692126
3.5846	157.8421648
3.5868	157.8151499
3.589	157.7881678
3.5912	157.7612182
3.5934	157.7343009
3.5956	157.7074158
3.5978	157.6805627
3.6	157.6537414


==> data/cavity_model_rpa_amc_eplane.txt <==
0	0
1	-0.155634508
2	-0.319374972
3	-0.491270307
4	-0.67137134
5	-0.859730898
6	-1.056403889
7	-1.261447399
8	-1.474920792
9	-1.696885811
10	-1.927406697
11	-2.1665503
12	-2.414386212
13	-2.670986895
14	-2.936427827
15	-3.210787648
16	-3.494148323
17	-3.786595307
18	-4.088217724
19	-4.399108556
20	-4.719364842
21	-5.049087891
22	-5.3883835
23	-5.737362198
24	-6.096139489
25	-6.464836125
26	-6.84357838
27	-7.23249835
28	-7.631734273
29	-8.041430858
30	-8.461739642
31	-8.892819373
32	-9.334836403
33	-9.787965126
34	-10.25238843
35	-10.72829817
36	-11.21589573
37	-11.71539252
38	-12.22701064
39	-12.75098346
40	-13.28755635
41	-13.83698745
42	-14.39954843
43	-14.97552539
44	-15.56521986
45	-16.16894981
46	-16.78705084
47	-17.41987745
48	-18.06780447
49	-18.73122866
50	-19.4105705
51	-20.10627621
52	-20.81882004
53	-21.5487069
54	-22.29647541
55	-23.06270139
56	-23.84800195
57	-24.65304031
58	-25.47853147
59	-26.32524901
60	-27.19403316
61	-28.0858006
62	-29.0015563
63	-29.94240797
64	-30.90958382
65	-31.90445447
66	-32.92856016
67	-33.98364469
68	-35.07169818
69	-36.19501098
70	-37.35624244
71	-38.558509
72	-39.80549805
73	-41.10161649
74	-42.45218642
75	-43.86370622
76	-45.34420358
77	-46.90372093
78	-48.55499601
79	-50.31443834
80	-52.20356971
81	-54.25122058
82	-56.49701678
83	-58.99719284
84	-61.8348975
85	-65.1399533
86	-69.1309096
87	-74.2187124
88	-81.32746127
89	-93.40797688
90	NaN
91	-93.40797688
92	-81.32746127
93	-74.2187124
94	-69.1309096
95	-65.1399533
96	-61.8348975
97	-58.99719284
98	-56.49701678
99	-54.25122058
100	-52.20356971
101	-50.31443834
102	-48.55499601
103	-46.90372093
104	-45.34420358
105	-43.86370622
106	-42.45218642
107	-41.10161649
108	-39.80549805
109	-38.558509
110	-37.35624244
111	-36.19501098
112	-35.07169818
113	-33.98364469
114	-32.92856016
115	-31.90445447
116	-30.90958382
117	-29.94240797
118	-29.0015563
119	-28.0858006
120	-27.19403316
121	-26.32524901
122	-25.47853147
123	-24.65304031
124	-23.84800195
125	-23.06270139
126	-22.29647541
127	-21.5487069
128	-20.81882004
129	-20.10627621
130	-19.4105705
131	-18.73122866
132	-18.06780447
133	-17.41987745
134	-16.78705084
135	-16.16894981
136	-15.56521986
137	-14.97552539
138	-14.39954843
139	-13.83698745
140	-13.28755635
141	-12.75098346
142	-12.22701064
143	-11.71539252
144	-11.21589573
145	-10.72829817
146	-10.25238843
147	-9.787965126
148	-9.334836403
149	-8.892819373
150	-8.461739642
151	-8.041430858
152	-7.631734273
153	-7.23249835
154	-6.84357838
155	-6.464836125
156	-6.096139489
157	-5.737362198
158	-5.3883835
159	-5.049087891
160	-4.719364842
161	-4.399108556
162	-4.088217724
163	-3.786595307
164	-3.494148323
165	-3.210787648
166	-2.936427827
167	-2.670986895
168	-2.414386212
169	-2.1665503
170	-1.927406697
171	-1.696885811
172	-1.474920792
173	-1.261447399
174	-1.056403889
175	-0.859730898
176	-0.67137134
177	-0.491270307
178	-0.319374972
179	-0.155634508
180	-1.93E-15


==> data/cavity_model_rpa_amc_hplane.txt <==
0	-328.1827804
1	-76.34440303
2	-64.29989983
3	-57.25075443
4	-52.24553411
5	-48.35930903
6	-45.18010929
7	-42.48819697
8	-40.15242809
9	-38.08823249
10	-36.23788685
11	-34.56024026
12	-33.02492919
13	-31.60891603
14	-30.29431395
15	-29.06696398
16	-27.91547221
17	-26.83053925
18	-25.80448167
19	-24.83088289
20	-23.90433367
21	-23.02023595
22	-22.17465228
23	-21.36418874
24	-20.58590269
25	-19.83722937
26	-19.11592283
27	-18.42000799
28	-17.7477414
29	-17.09757876
30	-16.46814809
31	-15.85822706
32	-15.26672407
33	-14.6926621
34	-14.135165
35	-13.59344572
36	-13.06679619
37	-12.55457857
38	-12.05621762
39	-11.57119408
40	-11.09903887
41	-10.63932793
42	-10.19167776
43	-9.755741447
44	-9.331205058
45	-8.917784548
46	-8.515222924
47	-8.123287726
48	-7.741768769
49	-7.370476111
50	-7.009238218
51	-6.657900306
52	-6.316322847
53	-5.984380204
54	-5.661959398
55	-5.348958983
56	-5.045288022
57	-4.75086515
58	-4.465617718
59	-4.189481014
60	-3.922397541
61	-3.664316362
62	-3.415192497
63	-3.174986363
64	-2.943663267
65	-2.721192939
66	-2.507549091
67	-2.302709027
68	-2.106653273
69	-1.919365236
70	-1.740830896
71	-1.571038517
72	-1.409978387
73	-1.257642566
74	-1.114024672
75	-0.979119669
76	-0.852923685
77	-0.735433831
78	-0.626648055
79	-0.52656499
80	-0.43518383
81	-0.352504209
82	-0.278526102
83	-0.213249725
84	-0.156675459
85	-0.108803774
86	-0.06963517
87	-0.039170126
88	-0.017409057
89	-0.004352281
90	NaN
91	-0.004352281
92	-0.017409057
93	-0.039170126
94	-0.06963517
95	-0.108803774
96	-0.156675459
97	-0.213249725
98	-0.278526102
99	-0.352504209
100	-0.43518383
101	-0.52656499
102	-0.626648055
103	-0.735433831
104	-0.852923685
105	-0.979119669
106	-1.114024672
107	-1.257642566
108	-1.409978387
109	-1.571038517
110	-1.740830896
111	-1.919365236
112	-2.106653273
113	-2.302709027
114	-2.507549091
115	-2.721192939
116	-2.943663267
117	-3.174986363
118	-3.415192497
119	-3.664316362
120	-3.922397541
121	-4.189481014
122	-4.465617718
123	-4.75086515
124	-5.045288022
125	-5.348958983
126	-5.661959398
127	-5.984380204
128	-6.316322847
129	-6.657900306
130	-7.009238218
131	-7.370476111
132	-7.741768769
133	-8.123287726
134	-8.515222924
135	-8.917784548
136	-9.331205058
137	-9.755741447
138	-10.19167776
139	-10.63932793
140	-11.09903887
141	-11.57119408
142	-12.05621762
143	-12.55457857
144	-13.06679619
145	-13.59344572
146	-14.135165
147	-14.6926621
148	-15.26672407
149	-15.85822706
150	-16.46814809
151	-17.09757876
152	-17.7477414
153	-18.42000799
154	-19.11592283
155	-19.83722937
156	-20.58590269
157	-21.36418874
158	-22.17465228
159	-23.02023595
160	-23.90433367
161	-24.83088289
162	-25.80448167
163	-26.83053925
164	-27.91547221
165	-29.06696398
166	-30.29431395
167	-31.60891603
168	-33.02492919
169	-34.56024026
170	-36.23788685
171	-38.08823249
172	-40.15242809
173	-42.48819697
174	-45.18010929
175	-48.35930903
176	-52.24553411
177	-57.25075443
178	-64.29989983
179	-76.34440303
180	-328.1827804


==> data/cavity_model_rpa_eplane.txt <==
0	0
1	-0.003264293
2	-0.013058101
3	-0.029384221
4	-0.052247326
5	-0.081653989
6	-0.117612718
7	-0.160133993
8	-0.209230316
9	-0.264916274
10	-0.327208607
11	-0.396126287
12	-0.471690611
13	-0.553925304
14	-0.642856629
15	-0.738513517
16	-0.840927702
17	-0.950133878
18	-1.066169863
19	-1.18907678
20	-1.318899262
21	-1.45568566
22	-1.599488284
23	-1.750363657
24	-1.908372788
25	-2.073581478
26	-2.246060641
27	-2.425886659
28	-2.613141765
29	-2.807914459
30	-3.010299957
31	-3.22040068
32	-3.438326793
33	-3.664196774
34	-3.898138055
35	-4.140287701
36	-4.390793167
37	-4.649813112
38	-4.917518303
39	-5.194092594
40	-5.479734006
41	-5.774655917
42	-6.079088368
43	-6.393279506
44	-6.717497183
45	-7.052030722
46	-7.397192884
47	-7.753322054
48	-8.120784685
49	-8.499978025
50	-8.891333185
51	-9.295318585
52	-9.712443844
53	-10.14326418
54	-10.58838542
55	-11.0484697
56	-11.52424195
57	-12.01649744
58	-12.52611036
59	-13.05404382
60	-13.60136148
61	-14.16924114
62	-14.75899069
63	-15.37206695
64	-16.0100981
65	-16.67491041
66	-17.36856055
67	-18.09337464
68	-18.85199606
69	-19.64744431
70	-20.48318827
71	-21.36323827
72	-22.29226301
73	-23.27573994
74	-24.32015128
75	-25.43324338
76	-26.62437559
77	-27.90499879
78	-29.28932568
79	-30.79529346
80	-32.44598664
81	-34.27181204
82	-36.31396011
83	-38.63018985
84	-41.30510319
85	-44.4698718
86	-48.34425718
87	-53.34024863
88	-60.38279112
89	-72.42332818
90	-235.1690726
91	-72.42332818
92	-60.38279112
93	-53.34024863
94	-48.34425718
95	-44.4698718
96	-41.30510319
97	-38.63018985
98	-36.31396011
99	-34.27181204
100	-32.44598664
101	-30.79529346
102	-29.28932568
103	-27.90499879
104	-26.62437559
105	-25.43324338
106	-24.32015128
107	-23.27573994
108	-22.29226301
109	-21.36323827
110	-20.48318827
111	-19.64744431
112	-18.85199606
113	-18.09337464
114	-17.36856055
115	-16.67491041
116	-16.0100981
117	-15.37206695
118	-14.75899069
119	-14.16924114
120	-13.60136148
121	-13.05404382
122	-12.52611036
123	-12.01649744
124	-11.52424195
125	-11.0484697
126	-10.58838542
127	-10.14326418
128	-9.712443844
129	-9.295318585
130	-8.891333185
131	-8.499978025
132	-8.120784685
133	-7.753322054
134	-7.397192884
135	-7.052030722
136	-6.717497183
137	-6.393279506
138	-6.079088368
139	-5.774655917
140	-5.479734006
141	-5.194092594
142	-4.917518303
143	-4.649813112
144	-4.390793167
145	-4.140287701
146	-3.898138055
147	-3.664196774
148	-3.438326793
149	-3.22040068
150	-3.010299957
151	-2.807914459
152	-2.613141765
153	-2.425886659
154	-2.246060641
155	-2.073581478
156	-1.908372788
157	-1.750363657
158	-1.599488284
159	-1.45568566
160	-1.318899262
161	-1.18907678
162	-1.066169863
163	-0.950133878
164	-0.840927702
165	-0.738513517
166	-0.642856629
167	-0.553925304
168	-0.471690611
169	-0.396126287
170	-0.327208607
171	-0.264916274
172	-0.209230316
173	-0.160133993
174	-0.117612718
175	-0.081653989
176	-0.052247326
177	-0.029384221
178	-0.013058101
179	-0.003264293
180	0


==> data/cavity_model_rpa_hplane.txt <==
1	-39.08396842
2	-33.06072542
3	-29.53450252
4	-27.02958655
5	-25.08351706
6	-23.49031479
7	-22.14011769
8	-20.96736191
9	-19.92977162
10	-18.9984956
11	-18.1529699
12	-17.3780253
13	-16.66215657
14	-15.99643482
15	-15.37379599
16	-14.78855942
17	-14.23609251
18	-13.71257138
19	-13.21480627
20	-12.74011171
21	-12.2862084
22	-11.85114788
23	-11.43325386
24	-11.03107614
25	-10.64335377
26	-10.2689855
27	-9.907005744
28	-9.556564885
29	-9.21691304
30	-8.887386522
31	-8.567396522
32	-8.256419554
33	-7.953989362
34	-7.659690017
35	-7.37314999
36	-7.094037058
37	-6.822053888
38	-6.556934201
39	-6.298439421
40	-6.046355747
41	-5.800491564
42	-5.560675176
43	-5.326752786
44	-5.09858671
45	-4.876053783
46	-4.65904394
47	-4.447458943
48	-4.241211238
49	-4.040222936
50	-3.844424881
51	-3.653755823
52	-3.468161661
53	-3.287594762
54	-3.11201334
55	-2.941380894
56	-2.775665697
57	-2.61484033
58	-2.458881255
59	-2.30776843
60	-2.16148495
61	-2.020016728
62	-1.883352193
63	-1.751482022
64	-1.624398888
65	-1.502097231
66	-1.384573052
67	-1.271823716
68	-1.163847779
69	-1.060644822
70	-0.962215305
71	-0.86856043
72	-0.779682013
73	-0.695582375
74	-0.616264229
75	-0.541730591
76	-0.471984685
77	-0.407029871
78	-0.346869564
79	-0.291507174
80	-0.240946044
81	-0.195189394
82	-0.154240277
83	-0.118101536
84	-0.086775761
85	-0.060265265
86	-0.038572048
87	-0.021697779
88	-0.009643777
89	-0.002410992
90	NaN
91	-0.002410992
92	-0.009643777
93	-0.021697779
94	-0.038572048
95	-0.060265265
96	-0.086775761
97	-0.118101536
98	-0.154240277
99	-0.195189394
100	-0.240946044
101	-0.291507174
102	-0.346869564
103	-0.407029871
104	-0.471984685
105	-0.541730591
106	-0.616264229
107	-0.695582375
108	-0.779682013
109	-0.86856043
110	-0.962215305
111	-1.060644822
112	-1.163847779
113	-1.271823716
114	-1.384573052
115	-1.502097231
116	-1.624398888
117	-1.751482022
118	-1.883352193
119	-2.020016728
120	-2.16148495
121	-2.30776843
122	-2.458881255
123	-2.61484033
124	-2.775665697
125	-2.941380894
126	-3.11201334
127	-3.287594762
128	-3.468161661
129	-3.653755823
130	-3.844424881
131	-4.040222936
132	-4.241211238
133	-4.447458943
134	-4.65904394
135	-4.876053783
136	-5.09858671
137	-5.326752786
138	-5.560675176
139	-5.800491564
140	-6.046355747
141	-6.298439421
142	-6.556934201
143	-6.822053888
144	-7.094037058
145	-7.37314999
146	-7.659690017
147	-7.953989362
148	-8.256419554
149	-8.567396522
150	-8.887386522
151	-9.21691304
152	-9.556564885
153	-9.907005744
154	-10.2689855
155	-10.64335377
156	-11.03107614
157	-11.43325386
158	-11.85114788
159	-12.2862084
160	-12.74011171
161	-13.21480627
162	-13.71257138
163	-14.23609251
164	-14.78855942
165	-15.37379599
166	-15.99643482
167	-16.66215657
168	-17.3780253
169	-18.1529699
170	-18.9984956
171	-19.92977162
172	-20.96736191
173	-22.14011769
174	-23.49031479
175	-25.08351706
176	-27.02958655
177	-29.53450252
178	-33.06072542
179	-39.08396842


==> data/rpa_amc_s11.txt <==
2	-0.490785058
2.001600027	-0.510862466
2.003200054	-0.560840184
2.004800081	-0.607057589
2.006400108	-0.618242973
2.007999897	-0.588445422
2.009599924	-0.541223875
2.011199951	-0.511533056
2.012799978	-0.521051201
2.014400005	-0.564269041
2.016000032	-0.612435254
2.01760006	-0.633084291
2.019200087	-0.613483761
2.020800114	-0.570019948
2.022399902	-0.535401286
2.023999929	-0.535079068
2.025599957	-0.570472698
2.027199984	-0.618436033
2.028800011	-0.646873522
2.030400038	-0.637555048
2.032000065	-0.599590082
2.033600092	-0.562156752
2.035200119	-0.55305304
2.036799908	-0.579939061
2.038399935	-0.625706429
2.039999962	-0.660023098
2.041599989	-0.660582781
2.043200016	-0.629501255
2.044800043	-0.591375732
2.04640007	-0.574915658
2.048000097	-0.593120708
2.049599886	-0.635045364
2.051199913	-0.673265441
2.05279994	-0.682861948
2.054399967	-0.659556832
2.055999994	-0.622658966
2.057600021	-0.600446072
2.059200048	-0.610231951
2.060800076	-0.647096636
2.062400103	-0.687390658
2.063999891	-0.704947914
2.065599918	-0.689908262
2.067199945	-0.655884749
2.068799973	-0.629514641
2.0704	-0.63135221
2.072000027	-0.662182023
2.073600054	-0.702781765
2.075200081	-0.727021571
2.076800108	-0.720423158
2.078399897	-0.690751591
2.079999924	-0.661935475
2.081599951	-0.656621297
2.083199978	-0.680799003
2.084800005	-0.720105748
2.086400032	-0.749611914
2.088000059	-0.751316968
2.089600086	-0.727272938
2.091200113	-0.697798427
2.092799902	-0.686457912
2.094399929	-0.703759989
2.095999956	-0.740385669
2.097599983	-0.773594735
2.09920001	-0.783029965
2.100800037	-0.765437801
2.102400064	-0.73689533
2.104000092	-0.720771801
2.105600119	-0.731285477
2.107199907	-0.764131111
2.108799934	-0.799551122
2.110399961	-0.815952596
2.111999989	-0.805378634
2.113600016	-0.779252514
2.115200043	-0.759721165
2.11680007	-0.763828298
2.118400097	-0.792075495
2.119999886	-0.828288081
2.121599913	-0.850709634
2.12319994	-0.847429409
2.124799967	-0.825031211
2.126399994	-0.803517866
2.128000021	-0.801816364
2.129600048	-0.824868688
2.131200075	-0.860516977
2.132800102	-0.887844884
2.134399891	-0.891861115
2.135999918	-0.874361853
2.137599945	-0.852415558
2.139199972	-0.845850635
2.140799999	-0.863500334
2.142400026	-0.89744442
2.144000053	-0.928471927
2.14560008	-0.939457067
2.147200108	-0.927690557
2.148799896	-0.906733737
2.150399923	-0.896365439
2.15199995	-0.908674795
2.153599977	-0.940011681
2.155200005	-0.973588451
2.156800032	-0.991078174
2.158400059	-0.985705157
2.160000086	-0.96711361
2.161600113	-0.954141979
2.163199902	-0.96140638
2.164799929	-0.989415564
2.166399956	-1.024386395
2.167999983	-1.047717015
2.16960001	-1.049158167
2.171200037	-1.034216212
2.172800064	-1.019968925
2.174400091	-1.022752654
2.176000118	-1.046965011
2.177599907	-1.082257754
2.179199934	-1.11063865
2.180799961	-1.119097814
2.182399988	-1.108988716
2.184000015	-1.094911984
2.185600042	-1.094072455
2.187200069	-1.114335544
2.188800097	-1.149038909
2.190399885	-1.181590479
2.191999912	-1.197021951
2.193599939	-1.192726089
2.195199966	-1.18026597
2.196799994	-1.176883904
2.198400021	-1.19337071
2.200000048	-1.226840554
2.201600075	-1.262768423
2.203200102	-1.285034482
2.204799891	-1.287395537
2.206399918	-1.277979366
2.207999945	-1.273260661
2.209599972	-1.286347684
2.211199999	-1.318090775
2.212800026	-1.356603826
2.214400053	-1.385436954
2.21600008	-1.395195939
2.217600107	-1.390308107
2.219199896	-1.385718508
2.220799923	-1.396149399
2.22239995	-1.425996194
2.223999977	-1.466450809
2.225600004	-1.501545163
2.227200031	-1.519322582
2.228800058	-1.520441252
2.230400085	-1.51762851
2.232000113	-1.526464633
2.233599901	-1.554565405
2.235199928	-1.596502356
2.236799955	-1.637537488
2.238399982	-1.663852534
2.24000001	-1.672432906
2.241600037	-1.673221801
2.243200064	-1.681885421
2.244800091	-1.708811952
2.246400118	-1.752106913
2.247999907	-1.798933354
2.249599934	-1.834348134
2.251199961	-1.851907772
2.252799988	-1.858334254
2.254400015	-1.868606315
2.256000042	-1.895359195
2.257600069	-1.940270457
2.259200096	-1.99299505
2.260799885	-2.038232543
2.262399912	-2.066483137
2.263999939	-2.080922981
2.265599966	-2.095089678
2.267199993	-2.123227022
2.26880002	-2.17049989
2.270400047	-2.229553384
2.272000074	-2.285522936
2.273600101	-2.326373251
2.27519989	-2.351566205
2.276799917	-2.372483421
2.278399944	-2.404284128
2.279999971	-2.455394516
2.281599998	-2.521850518
2.283200026	-2.589982137
2.284800053	-2.6458306
2.28640008	-2.685114572
2.288000107	-2.716417892
2.289599895	-2.75506082
2.291199923	-2.812414695
2.29279995	-2.88820672
2.294399977	-2.970713828
2.296000004	-3.044745319
2.297600031	-3.102375318
2.299200058	-3.14880545
2.300800085	-3.198730177
2.302400112	-3.266045354
2.303999901	-3.354398685
2.305599928	-3.454746812
2.307199955	-3.551426477
2.308799982	-3.633095064
2.310400009	-3.701053209
2.312000036	-3.768526653
2.313600063	-3.851432154
2.31520009	-3.957499552
2.316800117	-4.081086849
2.318399906	-4.206893454
2.319999933	-4.320487134
2.32159996	-4.418802829
2.323199987	-4.51273841
2.324800014	-4.619661112
2.326400042	-4.751530926
2.328000069	-4.906860428
2.329600096	-5.071591283
2.331199884	-5.228574303
2.332799911	-5.369912903
2.334399939	-5.503241641
2.335999966	-5.646812427
2.337599993	-5.817065
2.33920002	-6.017592953
2.340800047	-6.236571622
2.342400074	-6.454480814
2.344000101	-6.657929361
2.34559989	-6.850148211
2.347199917	-7.049697424
2.348799944	-7.278045517
2.350399971	-7.54517465
2.351999998	-7.842676717
2.353600025	-8.14880457
2.355200052	-8.443472
2.356800079	-8.723900069
2.358400106	-9.008521085
2.359999895	-9.325153319
2.361599922	-9.692245446
2.363199949	-10.10589772
2.364799976	-10.54085648
2.366400003	-10.96678427
2.368000031	-11.37145147
2.369600058	-11.77285772
2.371200085	-12.20796961
2.372800112	-12.7057357
2.3743999	-13.26317898
2.375999928	-13.83955402
2.377599955	-14.37687962
2.379199982	-14.84038875
2.380800009	-15.24554569
2.382400036	-15.63847266
2.384000063	-16.04269025
2.38560009	-16.41652006
2.387200117	-16.65984373
2.388799906	-16.6856226
2.390399933	-16.500768
2.39199996	-16.19609693
2.393599987	-15.85845591
2.395200014	-15.50934424
2.396800041	-15.11260139
2.398400068	-14.62762373
2.400000095	-14.05950154
2.401599884	-13.46116764
2.403199911	-12.89345291
2.404799938	-12.38729367
2.406399965	-11.93365898
2.407999992	-11.4987313
2.409600019	-11.05159432
2.411200047	-10.58664928
2.412800074	-10.12501241
2.414400101	-9.696312113
2.415999889	-9.317619975
2.417599916	-8.983793367
2.419199944	-8.672614659
2.420799971	-8.360179069
2.422399998	-8.036692443
2.424000025	-7.711612497
2.425600052	-7.404903749
2.427200079	-7.132171032
2.428800106	-6.894403697
2.430399895	-6.677932905
2.431999922	-6.463725042
2.433599949	-6.240021851
2.435199976	-6.00966119
2.436800003	-5.786880352
2.43840003	-5.586541616
2.440000057	-5.413909954
2.441600084	-5.261413768
2.443200111	-5.113846366
2.4447999	-4.958543444
2.446399927	-4.79374672
2.447999954	-4.629142511
2.449599981	-4.478436177
2.451200008	-4.349710849
2.452800035	-4.24010391
2.454400063	-4.137854043
2.45600009	-4.030229227
2.457600117	-3.91211858
2.459199905	-3.789226241
2.460799932	-3.673595462
2.46239996	-3.574996728
2.463999987	-3.49431549
2.465600014	-3.423058072
2.467200041	-3.349113544
2.468800068	-3.264998812
2.470400095	-3.172900611
2.471999884	-3.082811778
2.473599911	-3.005305843
2.475199938	-2.94425429
2.476799965	-2.894280887
2.478399992	-2.844431162
2.480000019	-2.785656936
2.481600046	-2.717042
2.483200073	-2.646246266
2.4848001	-2.583920468
2.486399889	-2.536271272
2.487999916	-2.500891186
2.489599943	-2.468427453
2.49119997	-2.428975111
2.492799997	-2.378935823
2.494400024	-2.323436078
2.496000051	-2.272553091
2.497600079	-2.234202876
2.499200106	-2.20875055
2.500799894	-2.188801308
2.502399921	-2.164262861
2.503999949	-2.129336255
2.505599976	-2.086550475
2.507200003	-2.044852153
2.50880003	-2.013248819
2.510400057	-1.994599026
2.512000084	-1.98370582
2.513600111	-1.970876356
2.5151999	-1.948630658
2.516799927	-1.916947469
2.518399954	-1.883207943
2.519999981	-1.856921456
2.521600008	-1.843110598
2.523200035	-1.838908499
2.524800062	-1.835531142
2.526400089	-1.82433019
2.528000116	-1.802866848
2.529599905	-1.77661001
2.531199932	-1.755009608
2.532799959	-1.744885362
2.534399986	-1.745764507
2.536000013	-1.750226832
2.53760004	-1.749001252
2.539200068	-1.737454505
2.540800095	-1.718871968
2.542399883	-1.702100782
2.54399991	-1.695323517
2.545599937	-1.70043546
2.547199965	-1.711777983
2.548799992	-1.720015243
2.550400019	-1.718641966
2.552000046	-1.708601957
2.553600073	-1.697616173
2.5552001	-1.694738864
2.556799889	-1.704100449
2.558399916	-1.7221135
2.559999943	-1.73993693
2.56159997	-1.749602323
2.563199997	-1.74967025
2.564800024	-1.74629434
2.566400051	-1.748887035
2.568000078	-1.76360057
2.569600105	-1.789151821
2.571199894	-1.81771025
2.572799921	-1.840310868
2.574399948	-1.853190806
2.575999975	-1.860542108
2.577600002	-1.871621464
2.579200029	-1.894344651
2.580800056	-1.929914147
2.582400084	-1.972047783
2.584000111	-2.01130355
2.585599899	-2.041736332
2.587199926	-2.065243268
2.588799953	-2.090384787
2.590399981	-2.126518482
2.592000008	-2.177489501
2.593600035	-2.239107776
2.595200062	-2.302081546
2.596800089	-2.358553425
2.598400116	-2.407864745
2.599999905	-2.457343238
2.601599932	-2.517443068
2.603199959	-2.594807796
2.604799986	-2.687974279
2.606400013	-2.788527689
2.60800004	-2.88708846
2.609600067	-2.980263128
2.611200094	-3.073633861
2.612799883	-3.178463769
2.61439991	-3.304482311
2.615999937	-3.453746852
2.617599964	-3.6196078
2.619199991	-3.791582148
2.620800018	-3.963243925
2.622400045	-4.137765077
2.624000072	-4.326897391
2.6256001	-4.543880461
2.627199888	-4.795197802
2.628799915	-5.076552699
2.630399942	-5.375830967
2.631999969	-5.681719211
2.633599997	-5.992600034
2.635200024	-6.318912447
2.636800051	-6.676373593
2.638400078	-7.074194101
2.640000105	-7.505839013
2.641599894	-7.948546042
2.643199921	-8.373517106
2.644799948	-8.761351048
2.646399975	-9.110220941
2.648000002	-9.427219462
2.649600029	-9.708044494
2.651200056	-9.922531118
2.652800083	-10.02252167
2.65440011	-9.972729454
2.655999899	-9.779269853
2.657599926	-9.485436476
2.659199953	-9.139633639
2.66079998	-8.768286015
2.662400007	-8.37312419
2.664000034	-7.947561668
2.665600061	-7.495346027
2.667200089	-7.036460081
2.668800116	-6.597906519
2.670399904	-6.199302779
2.671999931	-5.844349265
2.673599958	-5.522294423
2.675199986	-5.217247967
2.676800013	-4.919358759
2.67840004	-4.630754001
2.680000067	-4.362666543
2.681600094	-4.126571587
2.683199883	-3.92592349
2.68479991	-3.753552951
2.686399937	-3.595914309
2.687999964	-3.441387392
2.689599991	-3.28725288
2.691200018	-3.140488998
2.692800045	-3.011971266
2.694400072	-2.908405385
2.696000099	-2.827428377
2.697599888	-2.758778251
2.699199915	-2.690731612
2.700799942	-2.617688788
2.702399969	-2.54361351
2.703999996	-2.478819371
2.705600023	-2.432508732
2.70720005	-2.406320281
2.708800077	-2.393020267
2.710400105	-2.381143575
2.711999893	-2.362666706
2.71359992	-2.338511203
2.715199947	-2.317783013
2.716799974	-2.311296505
2.718400002	-2.324043573
2.720000029	-2.351653521
2.721600056	-2.383099393
2.723200083	-2.408056674
2.72480011	-2.424045847
2.726399899	-2.438115697
2.727999926	-2.461677574
2.729599953	-2.502224594
2.73119998	-2.55768891
2.732800007	-2.617147731
2.734400034	-2.667630121
2.736000061	-2.702705401
2.737600088	-2.726627591
2.739200115	-2.75068833
2.740799904	-2.784477647
2.742399931	-2.828415651
2.743999958	-2.872748266
2.745599985	-2.903856248
2.747200012	-2.913912516
2.748800039	-2.906850939
2.750400066	-2.895859627
2.752000093	-2.8942482
2.753599882	-2.906462892
2.755199909	-2.9252959
2.756799936	-2.936979429
2.758399963	-2.930862736
2.75999999	-2.906772573
2.761600018	-2.874299784
2.763200045	-2.844460134
2.764800072	-2.820191609
2.766400099	-2.792595826
2.767999887	-2.745804138
2.769599915	-2.667633795
2.771199942	-2.558495877
2.772799969	-2.431564903
2.774399996	-2.30417281
2.776000023	-2.187274238
2.77760005	-2.080308202
2.779200077	-1.974173186
2.780800104	-1.859812172
2.782399893	-1.736340862
2.78399992	-1.612812077
2.785599947	-1.502511095
2.787199974	-1.414274559
2.788800001	-1.346881312
2.790400028	-1.289988339
2.792000055	-1.231004228
2.793600082	-1.163534638
2.795200109	-1.091543149
2.796799898	-1.026136141
2.798399925	-0.977438501
2.799999952	-0.947374295
2.801599979	-0.928043333
2.803200006	-0.906711664
2.804800034	-0.874329353
2.806400061	-0.831741879
2.808000088	-0.788921246
2.809600115	-0.757760114
2.811199903	-0.74371051
2.812799931	-0.74188899
2.814399958	-0.740139517
2.815999985	-0.727219985
2.817600012	-0.700693748
2.819200039	-0.668694291
2.820800066	-0.644124395
2.822400093	-0.635626165
2.823999882	-0.641580007
2.825599909	-0.65101425
2.827199936	-0.650947357
2.828799963	-0.63550301
2.83039999	-0.610223791
2.832000017	-0.588214
2.833600044	-0.580965367
2.835200071	-0.590456708
2.836800098	-0.607671959
2.838399887	-0.61856856
2.839999914	-0.613880373
2.841599941	-0.595930494
2.843199968	-0.577232221
2.844799995	-0.571841857
2.846400023	-0.585807303
2.84800005	-0.61312334
2.849600077	-0.639755678
2.851200104	-0.653475049
2.852799892	-0.652990402
2.85439992	-0.649480576
2.855999947	-0.65911408
2.857599974	-0.691979406
2.859200001	-0.744850028
2.860800028	-0.802282133
2.862400055	-0.845777868
2.864000082	-0.865622255
2.865600109	-0.866967915
2.867199898	-0.865276104
2.868799925	-0.874621879
2.870399952	-0.897566582
2.871999979	-0.923334425
2.873600006	-0.935573728
2.875200033	-0.924803064
2.87680006	-0.896545239
2.878400087	-0.868524809
2.880000114	-0.858975224
2.881599903	-0.874649329
2.88319993	-0.906307612
2.884799957	-0.934534561
2.886399984	-0.942899749
2.888000011	-0.929945694
2.889600039	-0.910788915
2.891200066	-0.906795225
2.892800093	-0.931100911
2.894399881	-0.979704753
2.895999908	-1.033477835
2.897599936	-1.070492904
2.899199963	-1.081596014
2.90079999	-1.077869593
2.902400017	-1.083661201
2.904000044	-1.120448512
2.905600071	-1.192873892
2.907200098	-1.285257748
2.908799887	-1.370984912
2.910399914	-1.430607688
2.911999941	-1.467050988
2.913599968	-1.505727485
2.915199995	-1.578955846
2.916800022	-1.706150381
2.918400049	-1.881635327
2.920000076	-2.076002444
2.921600103	-2.251937471
2.923199892	-2.388056418
2.924799919	-2.494655825
2.926399946	-2.607912781
2.927999973	-2.767681609
2.9296	-2.996479098
2.931200027	-3.292285187
2.932800055	-3.638118648
2.934400082	-4.024107775
2.936000109	-4.469363609
2.937599897	-5.026888553
2.939199924	-5.764154912
2.940799952	-6.721323383
2.942399979	-7.837555683
2.944000006	-8.834685594
2.945600033	-9.215577757
2.94720006	-8.732828639
2.948800087	-7.742938706
2.950400114	-6.712820364
2.951999903	-5.852931629
2.95359993	-5.172396913
2.955199957	-4.592190381
2.956799984	-4.0239611
2.958400011	-3.425002092
2.960000038	-2.815893904
2.961600065	-2.254791949
2.963200092	-1.797365665
2.964799881	-1.471636485
2.966399908	-1.271883749
2.967999935	-1.164330876
2.969599962	-1.100458368
2.971199989	-1.035890832
2.972800016	-0.948186215
2.974400043	-0.842715156
2.976000071	-0.742549062
2.977600098	-0.670675883
2.979199886	-0.636457668
2.980799913	-0.632108845
2.98239994	-0.638589854
2.983999968	-0.636894029
2.985599995	-0.618476505
2.987200022	-0.588722263
2.988800049	-0.561821402
2.990400076	-0.551344408
2.992000103	-0.562721632
2.993599892	-0.591254675
2.995199919	-0.625817885
2.996799946	-0.655818587
2.998399973	-0.677512608
3	-0.696134822
3.001600027	-0.722882486
3.003200054	-0.76906652
3.004800081	-0.841000948
3.006400108	-0.938167551
3.007999897	-1.055417118
3.009599924	-1.188108871
3.011199951	-1.337920855
3.012799978	-1.516350631
3.014400005	-1.744088191
3.016000032	-2.046473391
3.01760006	-2.446695036
3.019200087	-2.957870697
3.020800114	-3.573445382
3.022399902	-4.254478217
3.023999929	-4.915498559
3.025599957	-5.423172229
3.027199984	-5.637015352
3.028800011	-5.493942633
3.030400038	-5.056838629
3.032000065	-4.463612262
3.033600092	-3.84369369
3.035200119	-3.27931821
3.036799908	-2.807674792
3.038399935	-2.434915466
3.039999962	-2.148600042
3.041599989	-1.927179132
3.043200016	-1.747973882
3.044800043	-1.593830494
3.04640007	-1.456982242
3.048000097	-1.338561914
3.049599886	-1.244175379
3.051199913	-1.17806321
3.05279994	-1.138960651
3.054399967	-1.119568208
3.055999994	-1.109759123
3.057600021	-1.101811516
3.059200048	-1.09483915
3.060800076	-1.0959737
3.062400103	-1.117930455
3.063999891	-1.174666083
3.065599918	-1.277162875
3.067199945	-1.430077703
3.068799973	-1.628467303
3.0704	-1.853633874
3.072000027	-2.069053175
3.073600054	-2.221337944
3.075200081	-2.254069344
3.076800108	-2.135378265
3.078399897	-1.881673749
3.079999924	-1.553975072
3.081599951	-1.22854236
3.083199978	-0.96614088
3.084800005	-0.795878953
3.086400032	-0.713024198
3.088000059	-0.686328308
3.089600086	-0.673485417
3.091200113	-0.642051929
3.092799902	-0.585818135
3.094399929	-0.524623166
3.095999956	-0.487345711
3.097599983	-0.490950383
3.09920001	-0.528744922
3.100800037	-0.573825442
3.102400064	-0.596550072
3.104000092	-0.586268452
3.105600119	-0.560795297
3.107199907	-0.554756796
3.108799934	-0.595966077
3.110399961	-0.686768472
3.111999989	-0.801848131
3.113600016	-0.906588726
3.115200043	-0.989204499
3.11680007	-1.084500371
3.118400097	-1.268594583
3.119999886	-1.629768845
3.121599913	-2.234546874
3.12319994	-3.090978118
3.124799967	-4.090058721
3.126399994	-4.934216742
3.128000021	-5.222006999
3.129600048	-4.844685359
3.131200075	-4.127250925
3.132800102	-3.437748149
3.134399891	-2.958629711
3.135999918	-2.731506853
3.137599945	-2.740613684
3.139199972	-2.969838416
3.140799999	-3.440302869
3.142400026	-4.232505767
3.144000053	-5.498288924
3.14560008	-7.477823101
3.147200108	-10.49348864
3.148799896	-14.12756799
3.150399923	-13.48332004
3.15199995	-9.63613954
3.153599977	-6.732981917
3.155200005	-4.872696977
3.156800032	-3.745666324
3.158400059	-3.104239226
3.160000086	-2.734382112
3.161600113	-2.44961409
3.163199902	-2.134258369
3.164799929	-1.782994881
3.166399956	-1.471980083
3.167999983	-1.282892868
3.16960001	-1.24503863
3.171200037	-1.315922959
3.172800064	-1.396669722
3.174400091	-1.387953336
3.176000118	-1.26516584
3.177599907	-1.10038632
3.179199934	-1.003671037
3.180799961	-1.047824436
3.182399988	-1.227180658
3.184000015	-1.452473402
3.185600042	-1.590837347
3.187200069	-1.55952083
3.188800097	-1.401204139
3.190399885	-1.245307516
3.191999912	-1.202274336
3.193599939	-1.291558553
3.195199966	-1.424224171
3.196799994	-1.446034258
3.198400021	-1.257135007
3.200000048	-0.917647806
3.201600075	-0.601894218
3.203200102	-0.468070078
3.204799891	-0.577478527
3.206399918	-0.862582662
3.207999945	-1.120179037
3.209599972	-1.104191939
3.211199999	-0.756012668
3.212800026	-0.297142276
3.214400053	-0.042545099
3.21600008	-0.248128942
3.217600107	-1.124786457
3.219199896	-2.934727403
3.220799923	-6.160172929
3.22239995	-11.52743178
3.223999977	-12.41428449
3.225600004	-6.940613832
3.227200031	-3.54632609
3.228800058	-1.653742193
3.230400085	-0.71664092
3.232000113	-0.435809544
3.233599901	-0.578174853
3.235199928	-0.890549853
3.236799955	-1.106206619
3.238399982	-1.068043131
3.24000001	-0.831691458
3.241600037	-0.575161937
3.243200064	-0.439514799
3.244800091	-0.464259498
3.246400118	-0.597713459
3.247999907	-0.736736826
3.249599934	-0.788816212
3.251199961	-0.732000226
3.252799988	-0.620217607
3.254400015	-0.531140739
3.256000042	-0.513134402
3.257600069	-0.566226444
3.259200096	-0.652595184
3.260799885	-0.723589317
3.262399912	-0.749437494
3.263999939	-0.733899412
3.265599966	-0.705283843
3.267199993	-0.695459607
3.26880002	-0.724504209
3.270400047	-0.797268598
3.272000074	-0.907404742
3.273600101	-1.042358778
3.27519989	-1.186187822
3.276799917	-1.321359626
3.278399944	-1.43229292
3.279999971	-1.510375078
3.281599998	-1.555636711
3.283200026	-1.570708342
3.284800053	-1.55028393
3.28640008	-1.476998924
3.288000107	-1.333259004
3.289599895	-1.124238172
3.291199923	-0.891057548
3.29279995	-0.697883983
3.294399977	-0.600919426
3.296000004	-0.618252127
3.297600031	-0.712110224
3.299200058	-0.794392173
3.300800085	-0.772271757
3.302400112	-0.621842384
3.303999901	-0.419533978
3.305599928	-0.290348666
3.307199955	-0.32796984
3.308799982	-0.53958673
3.310400009	-0.817161018
3.312000036	-0.960561909
3.313600063	-0.819662927
3.31520009	-0.467838731
3.316800117	-0.165011706
3.318399906	-0.184745144
3.319999933	-0.738816679
3.32159996	-1.991910395
3.323199987	-4.019383706
3.324800014	-6.290233942
3.326400042	-6.568466067
3.328000069	-4.507050985
3.329600096	-2.523569582
3.331199884	-1.451493037
3.332799911	-1.393277061
3.334399939	-2.466754772
3.335999966	-5.088750243
3.337599993	-10.83029653
3.33920002	-26.89450883
3.340800047	-9.472599578
3.342400074	-4.366989479
3.344000101	-1.889436256
3.34559989	-0.745570445
3.347199917	-0.484038576
3.348799944	-0.815478028
3.350399971	-1.387062806
3.351999998	-1.722844898
3.353600025	-1.517470664
3.355200052	-0.966613777
3.356800079	-0.477946639
3.358400106	-0.296167785
3.359999895	-0.455437664
3.361599922	-0.820153558
3.363199949	-1.125844103
3.364799976	-1.130592244
3.366400003	-0.841043816
3.368000031	-0.491180329
3.369600058	-0.307260473
3.371200085	-0.377228905
3.372800112	-0.640075944
3.3743999	-0.913536858
3.375999928	-0.991882683
3.377599955	-0.818082607
3.379199982	-0.536489842
3.380800009	-0.345545228
3.382400036	-0.356094326
3.384000063	-0.550541862
3.38560009	-0.795988753
3.387200117	-0.912711593
3.388799906	-0.811985545
3.390399933	-0.579056962
3.39199996	-0.385749595
3.393599987	-0.354782212
3.395200014	-0.498730698
3.396800041	-0.719766557
3.398400068	-0.859058344
3.400000095	-0.810340691
3.401599884	-0.616267337
3.403199911	-0.424309144
3.404799938	-0.363207918
3.406399965	-0.467960744
3.407999992	-0.667433832
3.409600019	-0.820030952
3.411200047	-0.80950781
3.412800074	-0.646958241
3.414400101	-0.458543104
3.415999889	-0.375750318
3.417599916	-0.450591183
3.419199944	-0.632309332
3.420799971	-0.792608765
3.422399998	-0.808996895
3.424000025	-0.669664583
3.425600052	-0.48438215
3.427200079	-0.386744585
3.428800106	-0.441831815
3.430399895	-0.613044526
3.431999922	-0.779236767
3.433599949	-0.811194887
3.435199976	-0.681675408
3.436800003	-0.493191326
3.43840003	-0.385796738
3.440000057	-0.43593074
3.441600084	-0.613424217
3.443200111	-0.791490031
3.4447999	-0.824263274
3.446399927	-0.674835199
3.447999954	-0.458642162
3.449599981	-0.340992732
3.451200008	-0.417127836
3.452800035	-0.654027452
3.454400063	-0.88330437
3.45600009	-0.888677384
3.457600117	-0.610055547
3.459199905	-0.235629577
3.460799932	-0.045491283
3.46239996	-0.256494127
3.463999987	-0.987570136
3.465600014	-2.225387419
3.467200041	-3.621727521
3.468800068	-4.215007491
3.470400095	-3.387297685
3.471999884	-1.984348992
3.473599911	-0.860469968
3.475199938	-0.272457843
3.476799965	-0.201335981
3.478399992	-0.504130315
3.480000019	-0.925901996
3.481600046	-1.154941158
3.483200073	-1.036229296
3.4848001	-0.712717634
3.486399889	-0.445736213
3.487999916	-0.397419429
3.489599943	-0.574425067
3.49119997	-0.847083439
3.492799997	-1.01470974
3.494400024	-0.951200744
3.496000051	-0.721530943
3.497600079	-0.507670837
3.499200106	-0.452831041
3.500799894	-0.585142278
3.502399921	-0.813686324
3.503999949	-0.974686627
3.505599976	-0.945893925
3.507200003	-0.756964883
3.50880003	-0.556738685
3.510400057	-0.483947387
3.512000084	-0.583331573
3.513600111	-0.789219586
3.5151999	-0.95789606
3.516799927	-0.962455748
3.518399954	-0.803413676
3.519999981	-0.60655238
3.521600008	-0.511345618
3.523200035	-0.579467367
3.524800062	-0.767428934
3.526400089	-0.947336514
3.528000116	-0.985929881
3.529599905	-0.85575316
3.531199932	-0.660678463
3.532799959	-0.54162573
3.534399986	-0.577537524
3.536000013	-0.74667705
3.53760004	-0.936824871
3.539200068	-1.0097935
3.540800095	-0.910867761
3.542399883	-0.720028781
3.54399991	-0.577834139
3.545599937	-0.580222692
3.547199965	-0.7275259
3.548799992	-0.924530917
3.550400019	-1.031172773
3.552000046	-0.96691644
3.553600073	-0.784849561
3.5552001	-0.621727909
3.556799889	-0.589486798
3.558399916	-0.71099093
3.559999943	-0.909857765
3.56159997	-1.048067283
3.563199997	-1.021845247
3.564800024	-0.854386294
3.566400051	-0.673972332
3.568000078	-0.606705298
3.569600105	-0.698302309
3.571199894	-0.893108504
3.572799921	-1.059435647
3.574399948	-1.073997526
3.575999975	-0.927778956
3.577600002	-0.735030135
3.579200029	-0.633230781
3.580800056	-0.691003839
3.582400084	-0.875197336
3.584000111	-1.064761979
3.585599899	-1.121718329
3.587199926	-1.003715706
3.588799953	-0.804871533
3.590399981	-0.670167754
3.592000008	-0.690749602
3.593600035	-0.85751636
3.595200062	-1.064146333
3.596800089	-1.163596316
3.598400116	-1.080640137
3.599999905	-0.883090012


==> data/rpa_s11.txt <==
2	-0.549966803
2.002000093	-0.557207528
2.003999949	-0.564683898
2.006000042	-0.572373427
2.007999897	-0.580250251
2.00999999	-0.588289868
2.012000084	-0.596464927
2.013999939	-0.604749262
2.016000032	-0.613116566
2.017999887	-0.621540537
2.019999981	-0.629994624
2.022000074	-0.638453315
2.023999929	-0.646891443
2.026000023	-0.655284159
2.028000116	-0.663608036
2.029999971	-0.671843292
2.032000065	-0.679965396
2.03399992	-0.687957885
2.036000013	-0.6958006
2.038000107	-0.703479856
2.039999962	-0.710979904
2.042000055	-0.71828795
2.04399991	-0.725396219
2.046000004	-0.73229385
2.048000097	-0.738977548
2.049999952	-0.745441032
2.052000046	-0.751685062
2.053999901	-0.757708697
2.055999994	-0.763515413
2.058000088	-0.769112566
2.059999943	-0.774505546
2.062000036	-0.779704554
2.063999891	-0.784722231
2.065999985	-0.789572169
2.068000078	-0.794270424
2.069999933	-0.798834048
2.072000027	-0.803282212
2.073999882	-0.80763606
2.075999975	-0.811918696
2.078000069	-0.8161527
2.079999924	-0.820364362
2.082000017	-0.824577903
2.084000111	-0.828820328
2.085999966	-0.833119422
2.088000059	-0.837503339
2.089999914	-0.841998193
2.092000008	-0.846633906
2.094000101	-0.851437766
2.095999956	-0.856439181
2.09800005	-0.861666169
2.099999905	-0.867144578
2.101999998	-0.872902474
2.104000092	-0.87896491
2.105999947	-0.885357539
2.10800004	-0.892104023
2.109999895	-0.89922916
2.111999989	-0.906752982
2.114000082	-0.914696172
2.115999937	-0.923080668
2.118000031	-0.931920508
2.119999886	-0.941234309
2.121999979	-0.951035631
2.124000072	-0.961338519
2.125999928	-0.972154232
2.128000021	-0.983492696
2.130000114	-0.995361468
2.131999969	-1.00776711
2.134000063	-1.020713582
2.135999918	-1.034205326
2.138000011	-1.048242979
2.140000105	-1.062826409
2.14199996	-1.077955275
2.144000053	-1.093623365
2.145999908	-1.109829376
2.148000002	-1.126565184
2.150000095	-1.143826526
2.15199995	-1.161601817
2.154000044	-1.179883197
2.155999899	-1.198661304
2.157999992	-1.217924093
2.160000086	-1.237660799
2.161999941	-1.257859457
2.164000034	-1.278507988
2.165999889	-1.299593465
2.167999983	-1.321103802
2.170000076	-1.343024248
2.171999931	-1.365346036
2.174000025	-1.388056979
2.176000118	-1.411143827
2.177999973	-1.434598936
2.180000067	-1.458411399
2.181999922	-1.482572243
2.184000015	-1.507078666
2.186000109	-1.531922314
2.187999964	-1.557102531
2.190000057	-1.582614171
2.191999912	-1.608461249
2.194000006	-1.634643278
2.196000099	-1.661166903
2.197999954	-1.688040101
2.200000048	-1.715271427
2.201999903	-1.742873216
2.203999996	-1.770862074
2.20600009	-1.799254455
2.207999945	-1.828073159
2.210000038	-1.857339896
2.211999893	-1.88708419
2.213999987	-1.91733365
2.21600008	-1.948124596
2.217999935	-1.979490028
2.220000029	-2.011471535
2.221999884	-2.044110555
2.223999977	-2.077452615
2.226000071	-2.11154708
2.227999926	-2.146444967
2.230000019	-2.182201294
2.232000113	-2.218874006
2.233999968	-2.25652324
2.236000061	-2.29521139
2.237999916	-2.335005285
2.24000001	-2.375972865
2.242000103	-2.418186815
2.243999958	-2.461719587
2.246000051	-2.506646672
2.247999907	-2.553049506
2.25	-2.601005555
2.252000093	-2.650601006
2.253999949	-2.701919128
2.256000042	-2.755048449
2.257999897	-2.81007757
2.25999999	-2.867099811
2.262000084	-2.926207637
2.263999939	-2.987498913
2.266000032	-3.05106964
2.267999887	-3.117019461
2.269999981	-3.18545205
2.272000074	-3.256472647
2.273999929	-3.330185756
2.276000023	-3.406701719
2.278000116	-3.486129516
2.279999971	-3.5685847
2.282000065	-3.654182061
2.28399992	-3.743043195
2.286000013	-3.835285805
2.288000107	-3.931038551
2.289999962	-4.030428451
2.292000055	-4.133584836
2.29399991	-4.240645686
2.296000004	-4.351747014
2.298000097	-4.467033915
2.299999952	-4.586654538
2.302000046	-4.710759676
2.303999901	-4.839506165
2.305999994	-4.973059145
2.308000088	-5.111585126
2.309999943	-5.255259071
2.312000036	-5.404262832
2.313999891	-5.558782733
2.315999985	-5.719015879
2.318000078	-5.885164443
2.319999933	-6.057439981
2.322000027	-6.236059844
2.323999882	-6.42125287
2.325999975	-6.613255479
2.328000069	-6.812313551
2.329999924	-7.018680801
2.332000017	-7.232620251
2.334000111	-7.454403364
2.335999966	-7.68430534
2.338000059	-7.922611185
2.339999914	-8.169608289
2.342000008	-8.425580508
2.344000101	-8.690812894
2.345999956	-8.965577165
2.34800005	-9.250130227
2.349999905	-9.544700461
2.351999998	-9.849472643
2.354000092	-10.16457466
2.355999947	-10.49004861
2.35800004	-10.82582328
2.359999895	-11.17167057
2.361999989	-11.52715729
2.364000082	-11.89157154
2.365999937	-12.26385118
2.368000031	-12.64247175
2.369999886	-13.02532799
2.371999979	-13.40959335
2.374000072	-13.79156523
2.375999928	-14.16651512
2.378000021	-14.52857631
2.380000114	-14.87068801
2.381999969	-15.18468993
2.384000063	-15.46159908
2.385999918	-15.69214081
2.388000011	-15.86753056
2.390000105	-15.98041717
2.39199996	-16.02584683
2.394000053	-16.0019776
2.395999908	-15.91036302
2.398000002	-15.75571113
2.400000095	-15.54519499
2.40199995	-15.28750821
2.404000044	-14.9919072
2.405999899	-14.66741033
2.407999992	-14.32224777
2.410000086	-13.96356758
2.411999941	-13.597323
2.414000034	-13.22832167
2.415999889	-12.86033641
2.417999983	-12.49624781
2.420000076	-12.13820452
2.421999931	-11.7877618
2.424000025	-11.44600846
2.426000118	-11.11366746
2.427999973	-10.79118419
2.430000067	-10.47879124
2.431999922	-10.17655751
2.434000015	-9.884442731
2.436000109	-9.602313493
2.437999964	-9.329976793
2.440000057	-9.067199815
2.441999912	-8.81371774
2.444000006	-8.569251091
2.446000099	-8.333503411
2.447999954	-8.106182167
2.450000048	-7.886992878
2.451999903	-7.675642999
2.453999996	-7.471843874
2.45600009	-7.275317893
2.457999945	-7.085794533
2.460000038	-6.903011483
2.461999893	-6.726713629
2.463999987	-6.556660294
2.46600008	-6.392614874
2.467999935	-6.234352244
2.470000029	-6.081654877
2.471999884	-5.934315334
2.473999977	-5.792134186
2.476000071	-5.654920198
2.477999926	-5.522485251
2.480000019	-5.394656031
2.482000113	-5.271258978
2.483999968	-5.152131686
2.486000061	-5.037115403
2.487999916	-4.92605773
2.49000001	-4.818813624
2.492000103	-4.715238524
2.493999958	-4.615198402
2.496000051	-4.518562082
2.497999907	-4.425200264
2.5	-4.334990998
2.502000093	-4.247815715
2.503999949	-4.163557942
2.506000042	-4.082109077
2.507999897	-4.003360878
2.50999999	-3.927208088
2.512000084	-3.853551604
2.513999939	-3.782292667
2.516000032	-3.713338723
2.517999887	-3.646596483
2.519999981	-3.58197948
2.522000074	-3.519399699
2.523999929	-3.458777815
2.526000023	-3.400031429
2.528000116	-3.343084727
2.529999971	-3.287860649
2.532000065	-3.234291797
2.53399992	-3.182305229
2.536000013	-3.131836105
2.538000107	-3.082818275
2.539999962	-3.0351909
2.542000055	-2.988892724
2.54399991	-2.943869867
2.546000004	-2.900065081
2.548000097	-2.857426836
2.549999952	-2.815902735
2.552000046	-2.775448692
2.553999901	-2.736015544
2.555999994	-2.697562646
2.558000088	-2.660044848
2.559999943	-2.623425477
2.562000036	-2.587668781
2.563999891	-2.552736106
2.565999985	-2.518594721
2.568000078	-2.485215255
2.569999933	-2.452567222
2.572000027	-2.420623106
2.573999882	-2.389356983
2.575999975	-2.35874433
2.578000069	-2.328763175
2.579999924	-2.299390913
2.582000017	-2.270610598
2.584000111	-2.242401446
2.585999966	-2.214749494
2.588000059	-2.187635826
2.589999914	-2.161051641
2.592000008	-2.134978183
2.594000101	-2.109406559
2.595999956	-2.084325431
2.59800005	-2.059724951
2.599999905	-2.035595963
2.601999998	-2.011928838
2.604000092	-1.988716575
2.605999947	-1.965953509
2.60800004	-1.943630326
2.609999895	-1.9217443
2.611999989	-1.900287729
2.614000082	-1.879255187
2.615999937	-1.858643194
2.618000031	-1.838446834
2.619999886	-1.818660649
2.621999979	-1.799280829
2.624000072	-1.780304389
2.625999928	-1.761725685
2.628000021	-1.74354022
2.630000114	-1.725745296
2.631999969	-1.708334446
2.634000063	-1.691305428
2.635999918	-1.674653479
2.638000011	-1.658372789
2.640000105	-1.642458749
2.64199996	-1.626907265
2.644000053	-1.611710521
2.645999908	-1.59686662
2.648000002	-1.582367244
2.650000095	-1.568205977
2.65199995	-1.554378025
2.654000044	-1.540875639
2.655999899	-1.527692171
2.657999992	-1.51482106
2.660000086	-1.502255115
2.661999941	-1.48998675
2.664000034	-1.478006778
2.665999889	-1.466309523
2.667999983	-1.454885147
2.670000076	-1.443726656
2.671999931	-1.432824409
2.674000025	-1.422170538
2.676000118	-1.411756928
2.677999973	-1.40157374
2.680000067	-1.391613076
2.681999922	-1.381866875
2.684000015	-1.372325483
2.686000109	-1.362980233
2.687999964	-1.353823079
2.690000057	-1.344845883
2.691999912	-1.336038745
2.694000006	-1.327395239
2.696000099	-1.318907237
2.697999954	-1.310566604
2.700000048	-1.302365761
2.701999903	-1.294296477
2.703999996	-1.286353582
2.70600009	-1.278529114
2.707999945	-1.27081682
2.710000038	-1.263211313
2.711999893	-1.255705413
2.713999987	-1.24829555
2.71600008	-1.240975684
2.717999935	-1.233741593
2.720000029	-1.226588125
2.721999884	-1.219510691
2.723999977	-1.212509346
2.726000071	-1.205576521
2.727999926	-1.198712722
2.730000019	-1.191914479
2.732000113	-1.185180023
2.733999968	-1.178506257
2.736000061	-1.171893658
2.737999916	-1.165340801
2.74000001	-1.158846314
2.742000103	-1.152410717
2.743999958	-1.14603463
2.746000051	-1.139716486
2.747999907	-1.133457386
2.75	-1.12725951
2.752000093	-1.121122231
2.753999949	-1.115046867
2.756000042	-1.109035079
2.757999897	-1.103088136
2.75999999	-1.097208647
2.762000084	-1.091396389
2.763999939	-1.085654025
2.766000032	-1.079983597
2.767999887	-1.074387657
2.769999981	-1.068866828
2.772000074	-1.063423503
2.773999929	-1.058058601
2.776000023	-1.05277403
2.778000116	-1.04757306
2.779999971	-1.04245613
2.782000065	-1.037423166
2.78399992	-1.032478563
2.786000013	-1.027621807
2.788000107	-1.022852995
2.789999962	-1.018173613
2.792000055	-1.013586006
2.79399991	-1.009087506
2.796000004	-1.004681176
2.798000097	-1.000366622
2.799999952	-0.996141221
2.802000046	-0.992007442
2.803999901	-0.98796329
2.805999994	-0.984009027
2.808000088	-0.980142629
2.809999943	-0.976362571
2.812000036	-0.972668253
2.813999891	-0.969058233
2.815999985	-0.965530497
2.818000078	-0.962081493
2.819999933	-0.958710517
2.822000027	-0.955416248
2.823999882	-0.952193956
2.825999975	-0.949043606
2.828000069	-0.945959879
2.829999924	-0.942941007
2.832000017	-0.939983474
2.834000111	-0.93708609
2.835999966	-0.934244209
2.838000059	-0.931454333
2.839999914	-0.928714709
2.842000008	-0.926021283
2.844000101	-0.923371152
2.845999956	-0.92076018
2.84800005	-0.918188412
2.849999905	-0.91564885
2.851999998	-0.913141368
2.854000092	-0.910661348
2.855999947	-0.908208062
2.85800004	-0.905776259
2.859999895	-0.903365288
2.861999989	-0.900972524
2.864000082	-0.898595035
2.865999937	-0.896230916
2.868000031	-0.89387924
2.869999886	-0.891536973
2.871999979	-0.889203382
2.874000072	-0.886877376
2.875999928	-0.884556452
2.878000021	-0.88224097
2.880000114	-0.879929745
2.881999969	-0.877621368
2.884000063	-0.875316512
2.885999918	-0.873014892
2.888000011	-0.870716332
2.890000105	-0.868420734
2.89199996	-0.866128568
2.894000053	-0.863840502
2.895999908	-0.861557196
2.898000002	-0.859280425
2.900000095	-0.857008965
2.90199995	-0.854744698
2.904000044	-0.852490348
2.905999899	-0.850246788
2.907999992	-0.848014276
2.910000086	-0.845794236
2.911999941	-0.843588922
2.914000034	-0.841401305
2.915999889	-0.839231163
2.917999983	-0.837081453
2.920000076	-0.834952271
2.921999931	-0.832846563
2.924000025	-0.83076633
2.926000118	-0.828713003
2.927999973	-0.826687249
2.930000067	-0.824691265
2.931999922	-0.822727788
2.934000015	-0.820796582
2.936000109	-0.818899809
2.937999964	-0.817038361
2.940000057	-0.815213138
2.941999912	-0.81342654
2.944000006	-0.811678003
2.946000099	-0.809968703
2.947999954	-0.808300243
2.950000048	-0.806670525
2.951999903	-0.805082305
2.953999996	-0.803535889
2.95600009	-0.802030664
2.957999945	-0.800565899
2.960000038	-0.799141167
2.961999893	-0.797758061
2.963999987	-0.796413429
2.96600008	-0.795109721
2.967999935	-0.793843435
2.970000029	-0.792613918
2.971999884	-0.791420295
2.973999977	-0.790263637
2.976000071	-0.789139646
2.977999926	-0.788046901
2.980000019	-0.786986165
2.982000113	-0.785954056
2.983999968	-0.784949374
2.986000061	-0.783970451
2.987999916	-0.783015805
2.99000001	-0.782082298
2.992000103	-0.781170453
2.993999958	-0.780274638
2.996000051	-0.779397589
2.997999907	-0.778534145
3	-0.777682391
3.002000093	-0.776842185
3.003999949	-0.776011203
3.006000042	-0.775187104
3.007999897	-0.774368137
3.00999999	-0.773553423
3.012000084	-0.772741005
3.013999939	-0.771928074
3.016000032	-0.77111609
3.017999887	-0.770302133
3.019999981	-0.769484678
3.022000074	-0.768663184
3.023999929	-0.767836689
3.026000023	-0.767005147
3.028000116	-0.766166337
3.029999971	-0.765322215
3.032000065	-0.764469579
3.03399992	-0.763609475
3.036000013	-0.762742442
3.038000107	-0.761867985
3.039999962	-0.76098545
3.042000055	-0.76009662
3.04399991	-0.759201238
3.046000004	-0.758299534
3.048000097	-0.757391779
3.049999952	-0.756480115
3.052000046	-0.755564741
3.053999901	-0.754646532
3.055999994	-0.753727361
3.058000088	-0.752807506
3.059999943	-0.751888285
3.062000036	-0.750971379
3.063999891	-0.750058086
3.065999985	-0.749149123
3.068000078	-0.748247317
3.069999933	-0.747352829
3.072000027	-0.746467454
3.073999882	-0.745593231
3.075999975	-0.744729573
3.078000069	-0.743881826
3.079999924	-0.743047276
3.082000017	-0.742229939
3.084000111	-0.741430436
3.085999966	-0.740649968
3.088000059	-0.739889083
3.089999914	-0.739150091
3.092000008	-0.738432526
3.094000101	-0.737738633
3.095999956	-0.737068862
3.09800005	-0.736424087
3.099999905	-0.735803616
3.101999998	-0.735210915
3.104000092	-0.734643183
3.105999947	-0.73410291
3.10800004	-0.733589311
3.109999895	-0.733102122
3.111999989	-0.732641894
3.114000082	-0.732208128
3.115999937	-0.731800854
3.118000031	-0.731419205
3.119999886	-0.731062513
3.121999979	-0.730730904
3.124000072	-0.730424
3.125999928	-0.730138455
3.128000021	-0.729875033
3.130000114	-0.729633177
3.131999969	-0.729410765
3.134000063	-0.72920565
3.135999918	-0.729020184
3.138000011	-0.728849982
3.140000105	-0.728693536
3.14199996	-0.728550373
3.144000053	-0.728418287
3.145999908	-0.728298007
3.148000002	-0.7281856
3.150000095	-0.728079641
3.15199995	-0.727980711
3.154000044	-0.727885447
3.155999899	-0.727792948
3.157999992	-0.727702114
3.160000086	-0.727611296
3.161999941	-0.727518458
3.164000034	-0.727424112
3.165999889	-0.727326683
3.167999983	-0.72722346
3.170000076	-0.72711491
3.171999931	-0.727001136
3.174000025	-0.726878428
3.176000118	-0.726748257
3.177999973	-0.726609658
3.180000067	-0.726461525
3.181999922	-0.726304436
3.184000015	-0.726137344
3.186000109	-0.725960098
3.187999964	-0.725773958
3.190000057	-0.72557665
3.191999912	-0.725372174
3.194000006	-0.725156496
3.196000099	-0.724933093
3.197999954	-0.724701336
3.200000048	-0.724462935
3.201999903	-0.724216696
3.203999996	-0.723964399
3.20600009	-0.723707885
3.207999945	-0.723447395
3.210000038	-0.723182994
3.211999893	-0.72291848
3.213999987	-0.722652879
3.21600008	-0.72238857
3.217999935	-0.722125618
3.220000029	-0.72186631
3.221999884	-0.721611774
3.223999977	-0.72136386
3.226000071	-0.721124314
3.227999926	-0.720891936
3.230000019	-0.720670191
3.232000113	-0.720460448
3.233999968	-0.720263712
3.236000061	-0.720080817
3.237999916	-0.719913013
3.24000001	-0.719762372
3.242000103	-0.719628408
3.243999958	-0.719513576
3.246000051	-0.719417552
3.247999907	-0.719342378
3.25	-0.719288208
3.252000093	-0.71925538
3.253999949	-0.719242499
3.256000042	-0.719253524
3.257999897	-0.719287769
3.25999999	-0.719346709
3.262000084	-0.719425871
3.263999939	-0.719527678
3.266000032	-0.719654128
3.267999887	-0.719801817
3.269999981	-0.719972133
3.272000074	-0.720164982
3.273999929	-0.720376699
3.276000023	-0.720612132
3.278000116	-0.720862655
3.279999971	-0.72113636
3.282000065	-0.721424565
3.28399992	-0.721731159
3.286000013	-0.722051865
3.288000107	-0.722388319
3.289999962	-0.722736953
3.292000055	-0.723097765
3.29399991	-0.723468554
3.296000004	-0.723848792
3.298000097	-0.724236181
3.299999952	-0.724630716
3.302000046	-0.72502989
3.303999901	-0.725432232
3.305999994	-0.725836363
3.308000088	-0.72624115
3.309999943	-0.726645618
3.312000036	-0.727049763
3.313999891	-0.727449285
3.315999985	-0.727844019
3.318000078	-0.728234023
3.319999933	-0.728617962
3.322000027	-0.728994565
3.323999882	-0.729362881
3.325999975	-0.729720787
3.328000069	-0.730071346
3.329999924	-0.730410606
3.332000017	-0.730739158
3.334000111	-0.73105782
3.335999966	-0.731363776
3.338000059	-0.731660672
3.339999914	-0.731945164
3.342000008	-0.732219581
3.344000101	-0.732481431
3.345999956	-0.732734358
3.34800005	-0.732977005
3.349999905	-0.733209833
3.351999998	-0.733434131
3.354000092	-0.733651369
3.355999947	-0.733861465
3.35800004	-0.734065236
3.359999895	-0.734264941
3.361999989	-0.734460131
3.364000082	-0.734652865
3.365999937	-0.734845402
3.368000031	-0.735036764
3.369999886	-0.735230881
3.371999979	-0.735427261
3.374000072	-0.735627071
3.375999928	-0.735833715
3.378000021	-0.736047615
3.380000114	-0.736270201
3.381999969	-0.736502453
3.384000063	-0.736744921
3.385999918	-0.737001686
3.388000011	-0.737272277
3.390000105	-0.737558332
3.39199996	-0.737861602
3.394000053	-0.738181244
3.395999908	-0.738519496
3.398000002	-0.738879414
3.400000095	-0.739258609
3.40199995	-0.739659385
3.404000044	-0.740081235
3.405999899	-0.74052665
3.407999992	-0.740995597
3.410000086	-0.741487694
3.411999941	-0.742003045
3.414000034	-0.742541681
3.415999889	-0.74310472
3.417999983	-0.743691691
3.420000076	-0.744300223
3.421999931	-0.744932496
3.424000025	-0.745586653
3.426000118	-0.74626339
3.427999973	-0.746959972
3.430000067	-0.747677352
3.431999922	-0.748414351
3.434000015	-0.749168369
3.436000109	-0.749939113
3.437999964	-0.750726425
3.440000057	-0.751527988
3.441999912	-0.752342746
3.444000006	-0.753169036
3.446000099	-0.754006155
3.447999954	-0.754851443
3.450000048	-0.75570443
3.451999903	-0.756561298
3.453999996	-0.757424712
3.45600009	-0.758289877
3.457999945	-0.759155736
3.460000038	-0.760022266
3.461999893	-0.760886617
3.463999987	-0.761747576
3.46600008	-0.762603924
3.467999935	-0.76345479
3.470000029	-0.764299137
3.471999884	-0.765134498
3.473999977	-0.76596064
3.476000071	-0.766777288
3.477999926	-0.767583256
3.480000019	-0.768376966
3.482000113	-0.769158977
3.483999968	-0.769929308
3.486000061	-0.770686397
3.487999916	-0.771429218
3.49000001	-0.77216027
3.492000103	-0.772877755
3.493999958	-0.773582067
3.496000051	-0.774274321
3.497999907	-0.774955032
3.5	-0.775623823
3.502000093	-0.776282325
3.503999949	-0.776931256
3.506000042	-0.777570481
3.507999897	-0.778202943
3.50999999	-0.778828568
3.512000084	-0.779449523
3.513999939	-0.780066832
3.516000032	-0.780680406
3.517999887	-0.781293721
3.519999981	-0.781909297
3.522000074	-0.782526145
3.523999929	-0.783147591
3.526000023	-0.783775307
3.528000116	-0.784410981
3.529999971	-0.785056217
3.532000065	-0.785712319
3.53399992	-0.786381571
3.536000013	-0.787065378
3.538000107	-0.787766722
3.539999962	-0.788484909
3.542000055	-0.789223949
3.54399991	-0.789982975
3.546000004	-0.790765576
3.548000097	-0.791571229
3.549999952	-0.792402724
3.552000046	-0.793260926
3.553999901	-0.794145711
3.555999994	-0.795058318
3.558000088	-0.796000135
3.559999943	-0.796971727
3.562000036	-0.797972829
3.563999891	-0.799003896
3.565999985	-0.80006577
3.568000078	-0.801158243
3.569999933	-0.802281731
3.572000027	-0.803433622
3.573999882	-0.804615817
3.575999975	-0.805826794
3.578000069	-0.807067179
3.579999924	-0.808334312
3.582000017	-0.809628515
3.584000111	-0.810947455
3.585999966	-0.812290397
3.588000059	-0.813657371
3.589999914	-0.815044964
3.592000008	-0.816452616
3.594000101	-0.817878333
3.595999956	-0.819320916
3.59800005	-0.820777445
3.599999905	-0.822247202
3.601999998	-0.82372868
3.604000092	-0.825219591
3.605999947	-0.826717152
3.60800004	-0.828221284
3.609999895	-0.829729365
3.611999989	-0.831238448
3.614000082	-0.832747777
3.615999937	-0.834256487
3.618000031	-0.835761265
3.619999886	-0.837261828
3.621999979	-0.83875519
3.624000072	-0.840241347
3.625999928	-0.84171971
3.628000021	-0.843188919
3.630000114	-0.844645143
3.631999969	-0.846090484
3.634000063	-0.847524186
3.635999918	-0.848943791
3.638000011	-0.850351136
3.640000105	-0.851745194
3.64199996	-0.85312514
3.644000053	-0.854493035
3.645999908	-0.855847695
3.648000002	-0.857189899
3.650000095	-0.858519896
3.65199995	-0.859839969
3.654000044	-0.861151277
3.655999899	-0.862453423
3.657999992	-0.863747339
3.660000086	-0.865036932
3.661999941	-0.866322993
3.664000034	-0.867605413
3.665999889	-0.868889086
3.667999983	-0.870174102
3.670000076	-0.871463387
3.671999931	-0.872759096
3.674000025	-0.874064031
3.676000118	-0.875378601
3.677999973	-0.876706419
3.680000067	-0.878051669
3.681999922	-0.879413142
3.684000015	-0.880796634
3.686000109	-0.882202785
3.687999964	-0.883633816
3.690000057	-0.885094776
3.691999912	-0.886582837
3.694000006	-0.888105247
3.696000099	-0.889661829
3.697999954	-0.891255143
3.700000048	-0.89288667
3.701999903	-0.894558499
3.703999996	-0.896271276
3.70600009	-0.898027319
3.707999945	-0.899827401
3.710000038	-0.901673573
3.711999893	-0.903566645
3.713999987	-0.905506016
3.71600008	-0.907493601
3.717999935	-0.909528468
3.720000029	-0.91161257
3.721999884	-0.913743296
3.723999977	-0.915923447
3.726000071	-0.918148909
3.727999926	-0.920422155
3.730000019	-0.922740097
3.732000113	-0.925103712
3.733999968	-0.927507831
3.736000061	-0.929956008
3.737999916	-0.932443825
3.74000001	-0.93496796
3.742000103	-0.937530111
3.743999958	-0.940124475
3.746000051	-0.942751144
3.747999907	-0.9454086
3.75	-0.948091926
3.752000093	-0.950800043
3.753999949	-0.953530032
3.756000042	-0.956279077
3.757999897	-0.959042467
3.75999999	-0.961824473
3.762000084	-0.964614211
3.763999939	-0.967416218
3.766000032	-0.970222039
3.767999887	-0.973032649
3.769999981	-0.975843526
3.772000074	-0.978654882
3.773999929	-0.981462864
3.776000023	-0.984266123
3.778000116	-0.987063171
3.779999971	-0.989849141
3.782000065	-0.992630308
3.78399992	-0.995398293
3.786000013	-0.998152348
3.788000107	-1.000895396
3.789999962	-1.003626041
3.792000055	-1.006345667
3.79399991	-1.009046896
3.796000004	-1.011739435
3.798000097	-1.014414945
3.799999952	-1.017081445
3.802000046	-1.019737012
3.803999901	-1.022384493
3.805999994	-1.025022983
3.808000088	-1.027652735
3.809999943	-1.030282892
3.812000036	-1.032906625
3.813999891	-1.035533763
3.815999985	-1.038166257
3.818000078	-1.040800523
3.819999933	-1.04344693
3.822000027	-1.046105424
3.823999882	-1.04878067
3.825999975	-1.051477959
3.828000069	-1.054196158
3.829999924	-1.056938659
3.832000017	-1.059714793
3.834000111	-1.062525033
3.835999966	-1.065375943
3.838000059	-1.068264825
3.839999914	-1.071203254
3.842000008	-1.074189883
3.844000101	-1.0772293
3.845999956	-1.08032579
3.84800005	-1.083482839
3.849999905	-1.086702689
3.851999998	-1.089989271
3.854000092	-1.093345258
3.855999947	-1.096773391
3.85800004	-1.100275159
3.859999895	-1.103852503
3.861999989	-1.107509472
3.864000082	-1.111247238
3.865999937	-1.115064919
3.868000031	-1.118964973
3.869999886	-1.122949124
3.871999979	-1.127015266
3.874000072	-1.13116562
3.875999928	-1.135398994
3.878000021	-1.139715529
3.880000114	-1.144112469
3.881999969	-1.148591267
3.884000063	-1.153148765
3.885999918	-1.157781817
3.888000011	-1.162491583
3.890000105	-1.167273249
3.89199996	-1.172125853
3.894000053	-1.177044216
3.895999908	-1.182026978
3.898000002	-1.187070167
3.900000095	-1.192168649
3.90199995	-1.197322713
3.904000044	-1.202524152
3.905999899	-1.207772116
3.907999992	-1.213062451
3.910000086	-1.218389149
3.911999941	-1.22374889
3.914000034	-1.229138173
3.915999889	-1.234553686
3.917999983	-1.23998952
3.920000076	-1.245443686
3.921999931	-1.250912355
3.924000025	-1.256390729
3.926000118	-1.26187665
3.927999973	-1.267366545
3.930000067	-1.272857701
3.931999922	-1.278349014
3.934000015	-1.283836637
3.936000109	-1.289320011
3.937999964	-1.294795426
3.940000057	-1.300263947
3.941999912	-1.305725408
3.944000006	-1.311178292
3.946000099	-1.316622467
3.947999954	-1.322060707
3.950000048	-1.327491825
3.951999903	-1.332918979
3.953999996	-1.338343521
3.95600009	-1.343768079
3.957999945	-1.349195097
3.960000038	-1.354630527
3.961999893	-1.360074348
3.963999987	-1.365532848
3.96600008	-1.371012072
3.967999935	-1.376513826
3.970000029	-1.382047075
3.971999884	-1.387616481
3.973999977	-1.393226382
3.976000071	-1.398884045
3.977999926	-1.404598041
3.980000019	-1.410372775
3.982000113	-1.41621664
3.983999968	-1.422137849
3.986000061	-1.428139673
3.987999916	-1.434233504
3.99000001	-1.440424937
3.992000103	-1.446722469
3.993999958	-1.453133295
3.996000051	-1.459663033
3.997999907	-1.466319765
4	-1.473109728


==> data/sim_rpa_amc_eplane.txt <==
0	0
1	-0.02974
2	-0.07217
3	-0.1273
4	-0.1952
5	-0.2759
6	-0.3694
7	-0.4757
8	-0.5949
9	-0.727
10	-0.872
11	-1.03
12	-1.201
13	-1.385
14	-1.582
15	-1.793
16	-2.016
17	-2.253
18	-2.504
19	-2.767
20	-3.045
21	-3.336
22	-3.64
23	-3.959
24	-4.292
25	-4.638
26	-4.999
27	-5.375
28	-5.765
29	-6.17
30	-6.59
31	-7.026
32	-7.477
33	-7.944
34	-8.428
35	-8.928
36	-9.445
37	-9.98
38	-10.53
39	-11.1
40	-11.69
41	-12.3
42	-12.93
43	-13.58
44	-14.26
45	-14.95
46	-15.67
47	-16.41
48	-17.17
49	-17.96
50	-18.77
51	-19.59
52	-20.44
53	-21.3
54	-22.16
55	-23.02
56	-23.87
57	-24.67
58	-25.41
59	-26.06
60	-26.6
61	-27.02
62	-27.3
63	-27.45
64	-27.49
65	-27.44
66	-27.33
67	-27.18
68	-27.01
69	-26.84
70	-26.67
71	-26.52
72	-26.38
73	-26.26
74	-26.16
75	-26.08
76	-26.02
77	-25.99
78	-25.98
79	-25.98
80	-26.01
81	-26.06
82	-26.12
83	-26.2
84	-26.3
85	-26.41
86	-26.53
87	-26.67
88	-26.82
89	-26.99
90	-27.16
91	-27.33
92	-27.51
93	-27.7
94	-27.88
95	-28.05
96	-28.22
97	-28.37
98	-28.51
99	-28.62
100	-28.7
101	-28.75
102	-28.77
103	-28.74
104	-28.68
105	-28.58
106	-28.43
107	-28.26
108	-28.04
109	-27.81
110	-27.54
111	-27.26
112	-26.97
113	-26.67
114	-26.36
115	-26.05
116	-25.75
117	-25.44
118	-25.15
119	-24.86
120	-24.58
121	-24.32
122	-24.07
123	-23.83
124	-23.6
125	-23.39
126	-23.2
127	-23.02
128	-22.85
129	-22.71
130	-22.58
131	-22.47
132	-22.38
133	-22.31
134	-22.26
135	-22.23
136	-22.22
137	-22.24
138	-22.27
139	-22.33
140	-22.42
141	-22.53
142	-22.67
143	-22.83
144	-23.03
145	-23.26
146	-23.53
147	-23.83
148	-24.17
149	-24.56
150	-24.99
151	-25.47
152	-26.02
153	-26.62
154	-27.3
155	-28.06
156	-28.92
157	-29.88
158	-30.96
159	-32.18
160	-33.54
161	-35.01
162	-36.48
163	-37.66
164	-38.09
165	-37.56
166	-36.4
167	-35.02
168	-33.67
169	-32.45
170	-31.37
171	-30.44
172	-29.62
173	-28.92
174	-28.31
175	-27.79
176	-27.35
177	-26.98
178	-26.68
179	-26.44
180	-26.26


==> data/sim_rpa_amc_hplane.txt <==
90	0
89	-0.005381
88	-0.02144
87	-0.04816
86	-0.08553
85	-0.1335
84	-0.1921
83	-0.2612
82	-0.3408
81	-0.4308
80	-0.5312
79	-0.6418
78	-0.7627
77	-0.8936
76	-1.035
75	-1.185
74	-1.346
73	-1.516
72	-1.696
71	-1.885
70	-2.084
69	-2.291
68	-2.507
67	-2.732
66	-2.966
65	-3.207
64	-3.457
63	-3.715
62	-3.98
61	-4.253
60	-4.533
59	-4.82
58	-5.113
57	-5.413
56	-5.719
55	-6.031
54	-6.349
53	-6.671
52	-6.999
51	-7.332
50	-7.669
49	-8.01
48	-8.355
47	-8.704
46	-9.057
45	-9.412
44	-9.77
43	-10.13
42	-10.49
41	-10.86
40	-11.23
39	-11.6
38	-11.97
37	-12.34
36	-12.71
35	-13.09
34	-13.46
33	-13.84
32	-14.21
31	-14.59
30	-14.97
29	-15.35
28	-15.72
27	-16.1
26	-16.48
25	-16.86
24	-17.24
23	-17.61
22	-17.99
21	-18.37
20	-18.74
19	-19.11
18	-19.49
17	-19.86
16	-20.23
15	-20.6
14	-20.96
13	-21.33
12	-21.69
11	-22.05
10	-22.41
9	-22.76
8	-23.12
7	-23.46
6	-23.81
5	-24.15
4	-24.49
3	-24.82
2	-25.15
1	-25.48
0	-25.8


==> data/sim_rpa_eplane.txt <==
0	0
1	-0.03087
2	-0.07205
3	-0.1236
4	-0.1854
5	-0.2576
6	-0.3402
7	-0.4332
8	-0.5365
9	-0.6503
10	-0.7744
11	-0.909
12	-1.054
13	-1.209
14	-1.375
15	-1.552
16	-1.739
17	-1.936
18	-2.144
19	-2.362
20	-2.591
21	-2.831
22	-3.081
23	-3.342
24	-3.614
25	-3.897
26	-4.191
27	-4.495
28	-4.811
29	-5.138
30	-5.476
31	-5.826
32	-6.188
33	-6.561
34	-6.947
35	-7.344
36	-7.754
37	-8.177
38	-8.613
39	-9.063
40	-9.526
41	-10
42	-10.5
43	-11
44	-11.53
45	-12.07
46	-12.62
47	-13.2
48	-13.79
49	-14.4
50	-15.03
51	-15.69
52	-16.36
53	-17.06
54	-17.78
55	-18.52
56	-19.29
57	-20.08
58	-20.89
59	-21.72
60	-22.56
61	-23.41
62	-24.25
63	-25.06
64	-25.82
65	-26.5
66	-27.08
67	-27.53
68	-27.82
69	-27.97
70	-27.99
71	-27.91
72	-27.75
73	-27.54
74	-27.3
75	-27.06
76	-26.82
77	-26.6
78	-26.41
79	-26.23
80	-26.08
81	-25.96
82	-25.87
83	-25.8
84	-25.76
85	-25.75
86	-25.76
87	-25.8
88	-25.87
89	-25.96
90	-26.07
91	-26.21
92	-26.38
93	-26.56
94	-26.77
95	-27
96	-27.24
97	-27.5
98	-27.78
99	-28.06
100	-28.34
101	-28.61
102	-28.87
103	-29.09
104	-29.28
105	-29.41
106	-29.47
107	-29.46
108	-29.37
109	-29.2
110	-28.95
111	-28.64
112	-28.27
113	-27.87
114	-27.45
115	-27
116	-26.56
117	-26.12
118	-25.68
119	-25.26
120	-24.86
121	-24.47
122	-24.11
123	-23.77
124	-23.46
125	-23.16
126	-22.9
127	-22.65
128	-22.44
129	-22.25
130	-22.08
131	-21.94
132	-21.83
133	-21.75
134	-21.7
135	-21.68
136	-21.69
137	-21.73
138	-21.8
139	-21.91
140	-22.06
141	-22.25
142	-22.48
143	-22.76
144	-23.1
145	-23.49
146	-23.94
147	-24.47
148	-25.09
149	-25.8
150	-26.64
151	-27.62
152	-28.8
153	-30.23
154	-32.03
155	-34.4
156	-37.78
157	-43.58
158	-61.52
159	-43.77
160	-37.67
161	-34.1
162	-31.57
163	-29.62
164	-28.04
165	-26.73
166	-25.61
167	-24.64
168	-23.79
169	-23.05
170	-22.4
171	-21.83
172	-21.32
173	-20.88
174	-20.49
175	-20.15
176	-19.87
177	-19.63
178	-19.43
179	-19.28
180	-19.16


==> data/sim_rpa_hplane.txt <==
90	0
89	-0.003282
88	-0.01313
87	-0.02955
86	-0.05253
85	-0.08205
84	-0.1181
83	-0.1607
82	-0.2097
81	-0.2653
80	-0.3272
79	-0.3956
78	-0.4704
77	-0.5515
76	-0.6389
75	-0.7326
74	-0.8326
73	-0.9387
72	-1.051
71	-1.169
70	-1.294
69	-1.424
68	-1.56
67	-1.702
66	-1.85
65	-2.004
64	-2.163
63	-2.329
62	-2.499
61	-2.675
60	-2.857
59	-3.044
58	-3.236
57	-3.433
56	-3.636
55	-3.843
54	-4.056
53	-4.273
52	-4.496
51	-4.723
50	-4.955
49	-5.191
48	-5.433
47	-5.678
46	-5.928
45	-6.182
44	-6.441
43	-6.704
42	-6.971
41	-7.241
40	-7.516
39	-7.795
38	-8.078
37	-8.364
36	-8.654
35	-8.947
34	-9.244
33	-9.545
32	-9.849
31	-10.16
30	-10.47
29	-10.78
28	-11.1
27	-11.42
26	-11.74
25	-12.07
24	-12.4
23	-12.73
22	-13.06
21	-13.4
20	-13.74
19	-14.09
18	-14.43
17	-14.78
16	-15.13
15	-15.49
14	-15.85
13	-16.21
12	-16.57
11	-16.94
10	-17.31
9	-17.69
8	-18.06
7	-18.44
6	-18.83
5	-19.22
4	-19.61
3	-20
2	-20.4
1	-20.81
0	-21.22

